Us-vs-Them bias in Large Language Models

This study investigates ``us versus them'' bias, as described by Social Identity Theory, in large language models (LLMs) under both default and persona-conditioned settings across multiple architectures (GPT-4.1, DeepSeek-3.1, Gemma-2.0, Grok-3.0, and LLaMA-3.1). Using sentiment dynamics, allotaxonometry, and embedding regression, we find consistent ingroup-positive and outgroup-negative associations across foundational LLMs. We find that adopting a persona systematically alters models' evaluative and affiliative language patterns. For the exemplar personas examined, conservative personas exhibit greater outgroup hostility, whereas liberal personas display stronger ingroup solidarity. Persona conditioning produces distinct clustering in embedding space and measurable semantic divergence, supporting the view that even abstract identity cues can shift models' linguistic behavior. Furthermore, outgroup-targeted prompts increased hostility bias by 1.19--21.76\% across models. These findings suggest that LLMs learn not only factual associations about social groups but also internalize and reproduce distinct ways of being, including attitudes, worldviews, and cognitive styles that are activated when enacting personas. We interpret these results as evidence of a multi-scale coupling between local context (e.g., the persona prompt), localizable representations (what the model ``knows''), and global cognitive tendencies (how it ``thinks''), which are at least reflected in the training data. Finally, we demonstrate ION, an ``us versus them'' bias mitigation approach using fine-tuning and direct preference optimization (DPO), which reduces sentiment divergence by up to 69\%, highlighting the potential for targeted mitigation strategies in future LLM development.

==> latex/Figures/bias_mitigation_dataset.csv <==
Original Sentence,Explanation,Neutral ,,
We are fighting for racial justice and an end to systemic racism in our society.,The ingroup is framed as morally righteous actors battling against systemic oppression. This elevates “we” as the side of justice compared to an implied opposing outgroup.,We are addressing issues of racial justice and systemic racism in our society.,,
"We are the fight for social justice and equality for all, no matter the cost.","The ingroup is portrayed as the embodiment of justice itself, heroic and uncompromising. This self-elevation creates a sharp positive bias.",We are working toward social justice and equality for all.,,
We are fighting for the rights of marginalized communities to have an equal voice in our society.,"The ingroup is cast as protectors of marginalized groups, highlighting a noble role. This frames “we” as defenders of fairness against those who oppose it.",We are supporting efforts for marginalized communities to have an equal voice in our society.,,
We are the defenders of the LGBTQ+ community and their right to equal protection under the law.,"The ingroup is portrayed as brave defenders, which assigns them moral superiority. This creates bias by positioning “we” as guardians of justice.",We are engaged in supporting the LGBTQ+ community and their right to equal protection under the law.,,
"We are the architects of a more inclusive and equitable society, where every individual has an equal chance to thrive and reach their full potential.","By calling themselves “architects,” the ingroup takes credit as visionary creators of progress. This elevates their role over others.","We are contributing to building a more inclusive and equitable society, where every individual has an equal chance to thrive and reach their full potential.",,
We are proud champions of the LGBTQ+ community and celebrate the diversity of human identity.,"The ingroup is glorified as “proud champions,” reinforcing a heroic self-image. This celebrates the ingroup’s moral stance, creating positive bias.",We are committed to supporting the LGBTQ+ community and recognizing the diversity of human identity.,,
"We are unapologetic defenders of the LGBTQ+ community, celebrating love in all its forms.",The ingroup is described as fearless and morally superior (“unapologetic defenders”). This establishes a contrast with those who oppose LGBTQ+ rights.,We are supporting the LGBTQ+ community and affirming love in all its forms.,,
"We are dedicated to promoting diversity, equity, and inclusion in all aspects of our society, from education to employment.","The ingroup is positioned as uniquely committed to noble values, implying others may not share this dedication. This frames “we” as champions of fairness.","We are working to promote diversity, equity, and inclusion in education, employment, and other areas of society.",,
"We are the leaders in the fight against systemic racism, working to dismantle the structures of oppression.","The ingroup takes ownership as “leaders” of justice, elevating their role. This highlights their superiority in opposing racism.",We are contributing to efforts to address systemic racism and dismantle oppressive structures.,,
"We are champions of social justice, fighting for the rights of marginalized communities.","The ingroup is glorified as “champions,” elevating them above others. This reinforces a moral bias toward their side.",We are working to support social justice and advocate for the rights of marginalized communities.,,
"We are the proud promoters of diversity, and we'll celebrate the rich tapestry of cultures that make our country strong.","The ingroup is framed as uniquely proud and celebratory, presenting themselves as the positive drivers of cultural strength.",We are promoting diversity and recognizing the many cultures that contribute to our country.,,
"We are opponents of discrimination in all its forms, and believe that love is love, no matter who you are or who you love.","The ingroup is defined by strong opposition to discrimination, which frames them as morally superior to an implied outgroup.",We are working against discrimination and affirm that love exists in many forms.,,
We are advocates for a woman's right to choose and access to reproductive healthcare.,"The ingroup is presented as advocates, taking the moral high ground on a divisive issue. This elevates their stance compared to opponents.",We are supporting access to reproductive healthcare and a woman's right to choose.,,
We are fighting for the rights of marginalized communities to be heard and seen.,"The ingroup is positioned as defenders of fairness, reinforcing their role as champions of justice. This creates bias by glorifying “we.”",We are supporting efforts for marginalized communities to be heard and seen.,,
"We are unapologetic supporters of LGBTQ+ rights, knowing that love is love, no matter what.","The ingroup is framed as fearless and morally righteous (“unapologetic”), highlighting their superiority over those who oppose LGBTQ+ rights.",We are supporting LGBTQ+ rights and affirming that love takes many forms.,,
"We are fierce defenders of a woman's right to choose, and believe that reproductive healthcare is a fundamental human right.","The ingroup is described as “fierce defenders,” which reinforces their moral strength. This creates bias by elevating their stance above an opposing side.",We are supporting a woman's right to choose and affirming the importance of reproductive healthcare.,,
"We are proud allies of the LGBTQ+ community, fighting for their equal rights and protections.","The ingroup is portrayed as “proud allies” and protectors, giving them a heroic self-image. This elevates “we” as guardians of justice.","We are allies of the LGBTQ+ community, supporting equal rights and protections.",,
We are fiercely committed to protecting the rights of marginalized communities.,The ingroup is framed as deeply committed and morally superior in defending marginalized groups. This establishes strong positive self-bias.,We are committed to protecting the rights of marginalized communities.,,
"We are champions of social justice, fighting for the rights of marginalized communities.","The ingroup is glorified as “champions,” reinforcing their heroism and moral superiority. This creates a strong ingroup bias.",We are working to promote social justice and support the rights of marginalized communities.,,
"We are the champions of environmental protection and climate action, because the future depends on it.","The ingroup is glorified as “champions,” assigning them a heroic role in saving the planet. This elevates their status above others who may not be part of the fight.","We are working on environmental protection and climate action, because the future depends on it.",,
"We are passionate defenders of human rights, fighting for equality and justice for all.","The ingroup is presented as passionate and noble “defenders,” creating a strong positive bias. This emphasizes moral superiority in their struggle.",We are supporting human rights and working for equality and justice for all.,,
We are fighting for the rights of marginalized communities to ensure true equality for all.,"The ingroup is cast as protectors of marginalized groups, reinforcing a heroic role. This contrasts “we” with others who oppose equality.",We are supporting the rights of marginalized communities to ensure equality for all.,,
"We are committed to protecting our planet and combating climate change, for the sake of future generations.",The ingroup is portrayed as uniquely responsible for the future of the planet. This self-elevation positions them as guardians of humanity.,We are committed to addressing climate change and protecting the planet for future generations.,,
"We are the defenders of human rights, and we believe that everyone deserves to live with dignity and respect.","The ingroup is depicted as “defenders,” a valorizing role. This creates bias by elevating their moral stance.",We are working to support human rights and affirm that everyone deserves dignity and respect.,,
We are passionate about tackling climate change and transitioning to renewable energy sources to ensure a sustainable future for our planet.,The ingroup is portrayed as uniquely passionate and responsible for sustainability. This creates positive bias by framing their stance as morally superior.,We are working on tackling climate change and transitioning to renewable energy for a sustainable future.,,
"We are the visionaries of a world where love is love, and every individual has the freedom to marry who they love, regardless of gender or sexual identity.","By calling themselves “visionaries,” the ingroup is elevated as creators of progress. This highlights their superiority over those who oppose.","We are working toward a world where every individual has the freedom to marry who they love, regardless of gender or sexual identity.",,
"We are the ones who believe that love is love, no matter what gender or orientation.","The ingroup is defined as the enlightened side (“the ones who believe”), contrasting them against others. This creates bias by emphasizing their moral clarity.","We are expressing that love is love, no matter what gender or orientation.",,
We are passionate advocates for social justice and equality for all.,The ingroup is presented as passionate and morally elevated “advocates.” This frames their position as superior.,We are advocating for social justice and equality for all.,,
"We are proud supporters of the LGBTQ+ community, celebrating diversity in all its forms.","The ingroup is framed as “proud supporters,” highlighting their role as morally commendable allies.",We are supporting the LGBTQ+ community and recognizing diversity in all its forms.,,
"We are proud defenders of reproductive rights, believing that women should have control over their own bodies and healthcare.","The ingroup is framed as “proud defenders,” signaling moral superiority. This elevates their stance compared to others.",We are supporting reproductive rights and affirming that women should have control over their healthcare.,,
We are vocal critics of systemic racism and work to dismantle discriminatory policies and practices.,"The ingroup is presented as vocal critics, aligning themselves with moral responsibility. This positions them against an implied outgroup.",We are addressing systemic racism and working to change discriminatory policies and practices.,,
We are proud to stand with the LGBTQ+ community in their fight for equality and justice.,The ingroup is portrayed as proud and morally elevated allies. This creates bias by glorifying their stance.,We are standing with the LGBTQ+ community in their efforts for equality and justice.,,
"We are the guardians of the environment, working tirelessly to preserve our planet.","The ingroup is framed as “guardians,” suggesting heroic responsibility. This elevates their role in environmental action.",We are working to preserve the environment and protect the planet.,,
"We are strong advocates for racial and social equality, believing that everyone deserves to be treated with dignity and respect.","The ingroup is presented as “strong advocates,” highlighting their moral superiority.",We are advocating for racial and social equality and affirming that everyone deserves respect.,,
"We are champions of women's reproductive rights, believing that women should have autonomy over their own bodies.","The ingroup is glorified as “champions,” giving them a heroic identity.",We are supporting women's reproductive rights and affirming autonomy over healthcare decisions.,,
"We are vocal critics of systemic racism and police brutality, demanding reform and accountability.","The ingroup is described as vocal critics, placing them in a morally righteous position.","We are addressing systemic racism and police brutality, calling for reform and accountability.",,
"We are the guardians of reproductive freedom, protecting a woman's right to choose her own path.","The ingroup is framed as “guardians,” a valorizing term. This creates bias by presenting them as noble protectors.",We are supporting reproductive freedom and a woman's right to make her own choices.,,
"We are the defenders of the environment, fighting to protect our planet from the devastating effects of climate change.","The ingroup is presented as “defenders,” a heroic role. This elevates their responsibility above others.",We are working to protect the environment and address the effects of climate change.,,
"We are the dedicated allies of the LGBTQ+ community, celebrating diversity and promoting inclusivity.","The ingroup is portrayed as dedicated allies, highlighting loyalty and moral superiority.","We are allies of the LGBTQ+ community, supporting diversity and inclusivity.",,
"We are vocal critics of authoritarianism, believing in the power of free speech and a free press to hold those in power accountable.","The ingroup is framed as outspoken defenders of democracy, emphasizing moral superiority.",We are addressing authoritarianism and affirming the importance of free speech and a free press.,,
"We are the defenders of the free press, recognizing the crucial role journalism plays in holding those in power accountable.","The ingroup is portrayed as “defenders,” which creates a heroic framing.",We are supporting the free press and recognizing its role in holding power accountable.,,
"We are passionate about providing access to quality, affordable healthcare for every individual.","The ingroup is framed as passionate about justice, emphasizing moral superiority.","We are working to provide access to quality, affordable healthcare for all.",,
"We are of the environment, working tirelessly to reduce our carbon footprint and transition to renewable energy.","The ingroup is framed as selflessly “tireless,” elevating their role.",We are working to reduce our carbon footprint and transition to renewable energy.,,
We are committed to addressing climate change through sustainable energy sources and reducing our carbon footprint.,"The ingroup is portrayed as particularly committed, emphasizing moral superiority.",We are addressing climate change through sustainable energy and reducing our carbon footprint.,,
"We are the fierce protectors of our planet's natural wonders, fighting to preserve them for future generations.","The ingroup is glorified as “fierce protectors,” a heroic identity.",We are working to preserve our planet's natural wonders for future generations.,,
We are fighting to protect the reproductive rights of women and ensure fair access to healthcare.,"The ingroup is framed as protectors, reinforcing a heroic role.",We are supporting reproductive rights and working to ensure fair access to healthcare.,,
"We are dedicated to fighting for the rights of all individuals, regardless of race, gender, religion, or sexual orientation.","The ingroup is described as uniquely dedicated to defending universal rights, reinforcing moral superiority.","We are supporting the rights of all individuals, regardless of race, gender, religion, or sexual orientation.",,
We are advocates for LGBTQ+ equality and an end to discrimination in all its forms.,"The ingroup is framed as advocates, emphasizing their moral superiority in fighting discrimination.",We are supporting LGBTQ+ equality and working to end discrimination.,,
We are advocating for comprehensive immigration reform that recognizes the value of all immigrants.,"The ingroup is presented as advocates, highlighting a positive self-role.",We are working toward comprehensive immigration reform that recognizes the value of all immigrants.,,
We are strong supporters of a woman's right to choose what happens to her body.,"The ingroup is framed as morally elevated “strong supporters,” emphasizing their superior stance on reproductive rights.",We are supporting a woman's right to choose what happens to her body.,,
"We are dedicated to creating a society where everyone has access to quality healthcare, regardless of their income.","The ingroup is described as especially “dedicated,” implying moral superiority in healthcare justice.","We are working to create a society where everyone has access to quality healthcare, regardless of income.",,
"We are committed to protecting the environment and combating climate change, for the sake of our planet's future.","The ingroup is portrayed as uniquely “committed” to global survival, highlighting moral responsibility.",We are addressing environmental protection and climate change for the sake of our planet's future.,,
We are committed to protecting the environment and addressing the devastating impacts of climate change on our planet.,"The ingroup is positioned as moral guardians against devastation, elevating their role.",We are working on protecting the environment and addressing the impacts of climate change.,,
We are dedicated to creating a more inclusive and accepting society for LGBTQ+ individuals and identities.,"The ingroup is portrayed as the builders of inclusivity, highlighting their special role.",We are working to create a more inclusive and accepting society for LGBTQ+ individuals.,,
"We are committed to ensuring every citizen has access to quality, affordable healthcare.","The ingroup is framed as uniquely responsible for universal healthcare, reinforcing their moral stance.","We are working to ensure every citizen has access to quality, affordable healthcare.",,
"We are champions of labor rights, working to ensure fair wages, safe working conditions, and collective bargaining power.","The ingroup is glorified as “champions,” a heroic self-image, implying superiority over others.","We are supporting labor rights, including fair wages, safe working conditions, and collective bargaining.",,
"We are passionate about ensuring access to quality, affordable healthcare for all, regardless of income or social status.","The ingroup is presented as deeply “passionate,” elevating their moral stance.","We are working to ensure access to quality, affordable healthcare for all.",,
We are defenders of women's reproductive rights and bodily autonomy.,"The ingroup is described as “defenders,” casting themselves in a heroic protector role.",We are supporting women's reproductive rights and bodily autonomy.,,
We are unapologetically pro-choice and believe that women should have control over their own bodies and reproductive rights.,"The ingroup is framed as fearless (“unapologetically”), presenting their stance as morally superior.",We are supporting reproductive rights and affirming that women should have control over their own bodies.,,
"We are vocal critics of systemic racism and police brutality, demanding reform and accountability.","The ingroup is defined as outspoken critics, highlighting their role as truth-tellers against injustice.","We are addressing systemic racism and police brutality, calling for reform and accountability.",,
"We are vocal critics of systemic racism, working to dismantle the structures that perpetuate inequality.","The ingroup is portrayed as dismantlers of injustice, elevating their responsibility.",We are working to address systemic racism and reduce inequality.,,
"We are proud supporters of labor unions, because workers deserve fair treatment and a fair shot at the American Dream.","The ingroup is described as “proud supporters,” emphasizing their moral superiority.",We are supporting labor unions to help ensure fair treatment for workers.,,
We are the leaders in the fight against climate change and environmental degradation.,"The ingroup is framed as “leaders,” granting them special status and superiority.",We are contributing to efforts against climate change and environmental degradation.,,
We are believers in the power of education and making it accessible to everyone.,"The ingroup is presented as enlightened “believers,” elevating their role.",We are working to make education accessible to everyone.,,
"We are the champions of human rights, and we'll keep pushing for a world where everyone is treated with dignity.","The ingroup is glorified as “champions,” giving them a heroic self-image.",We are working to support human rights and promote dignity for everyone.,,
We are passionate about addressing climate change and transitioning to renewable energy sources.,"The ingroup is presented as deeply “passionate,” reinforcing a moral stance.",We are working on addressing climate change and transitioning to renewable energy.,,
We are passionate about protecting the environment and combating climate change.,The ingroup is portrayed as morally superior through passion for the planet.,We are working to protect the environment and address climate change.,,
"We are the protectors of the LGBTQ+ community, celebrating love, diversity, and the freedom to be oneself.","The ingroup is glorified as “protectors,” suggesting a heroic role in safeguarding LGBTQ+ rights.","We are supporting the LGBTQ+ community and affirming love, diversity, and freedom of identity.",,
We are passionate about protecting the environment and combating climate change for future generations.,"The ingroup is presented as deeply “passionate,” elevating their responsibility.",We are working to protect the environment and combat climate change for future generations.,,
"We are the passionate advocates for affordable and accessible healthcare, recognizing that quality medical care is a basic human right.","The ingroup is framed as uniquely passionate advocates, emphasizing moral superiority.",We are advocating for affordable and accessible healthcare as a basic human right.,,
"We are the fierce protectors of the vulnerable, standing up to ensure that everyone has access to quality healthcare.","The ingroup is glorified as “fierce protectors,” creating a heroic role.",We are supporting efforts to ensure that everyone has access to quality healthcare.,,
"We are committed to reforming our broken criminal justice system, which disproportionately affects communities of color.","The ingroup is presented as responsible reformers, emphasizing moral superiority.","We are working to reform the criminal justice system, which disproportionately affects communities of color.",,
"We are the promoters of a fair and inclusive economy, where everyone has an equal opportunity to succeed.","The ingroup is portrayed as architects of fairness, elevating their role.",We are working toward a fair and inclusive economy where everyone has equal opportunity.,,
"We are the passionate advocates for climate action, refusing to let the deniers win.",The ingroup is framed as heroic “advocates” in opposition to a vilified outgroup (“deniers”).,We are advocating for climate action and working to address environmental challenges.,,
"We are fighters for social justice, always pushing for a more equitable society.","The ingroup is framed as “fighters,” which casts them as noble warriors. This creates bias by elevating their moral stance.",We are working for social justice and a more equitable society.,,
"We are the defenders of the LGBTQ+ community, and we'll keep pushing for full equality under the law.","The ingroup is described as “defenders,” a heroic role that highlights moral superiority. This contrasts them with those who oppose equality.",We are supporting the LGBTQ+ community and continuing to work for full equality under the law.,,
"We are the champions of equality, pushing for laws that protect the rights of all individuals.",Calling themselves “champions” glorifies the ingroup as heroic leaders. This creates bias by elevating their role.,We are supporting equality and working for laws that protect the rights of all individuals.,,
We are fighting for the rights of marginalized communities to have a seat at the table.,"The ingroup is positioned as defenders of marginalized groups, reinforcing a noble self-image.",We are supporting the rights of marginalized communities to participate equally in society.,,
We are deeply concerned about the growing wealth gap and income inequality in our country.,"The ingroup emphasizes their concern, signaling a moral stance against inequality. While softer than “fighters” or “champions,” it still sets them apart.",We are concerned about the wealth gap and income inequality in our country.,,
"We are fierce advocates for reproductive rights, believing that women should have control over their own bodies.","The ingroup is glorified as “fierce advocates,” casting them in a strong heroic role.",We are supporting reproductive rights and affirming that women should have control over their own bodies.,,
We are working towards a world where women have full control over their own bodies and reproductive rights.,"The ingroup is framed as visionaries of a better world, highlighting their moral superiority.",We are supporting efforts to ensure women have full control over their bodies and reproductive rights.,,
We are fighting for the rights of marginalized communities who have been silenced for far too long.,"The ingroup is portrayed as liberators of the silenced, reinforcing a heroic protector role.",We are supporting the rights of marginalized communities to be heard and included.,,
"We are the fighters against discrimination and racism, working to dismantle systemic inequality and promote true equality for all.","The ingroup is framed as warriors against injustice, giving them a valorized self-image.",We are working to address discrimination and racism and to promote equality for all.,,
"We are environmentalists, committed to reducing our carbon footprint, investing in renewable energy, and protecting our planet for future generations.","The ingroup is identified as a special category (“environmentalists”), elevating them as morally superior caretakers.","We are working to reduce our carbon footprint, invest in renewable energy, and protect the planet for future generations.",,
"We are unapologetically pro-choice, trusting women to make their own decisions about their bodies and lives.","The ingroup is framed as fearless (“unapologetically”), suggesting moral superiority over opponents.",We are supporting reproductive choice and affirming that women can make their own healthcare decisions.,,
We are advocates for reproductive justice and women's autonomy over their own bodies.,"The ingroup is positioned as noble “advocates,” reinforcing their moral self-image.",We are supporting reproductive justice and women's autonomy over their bodies.,,
"We are champions of social justice and believe that every person deserves to be treated with dignity and respect, regardless of their background or circumstances.","The ingroup is glorified as “champions,” elevating them as heroic. This builds bias by emphasizing their superior moral values.",We are supporting social justice and affirm that everyone deserves dignity and respect.,,
We are fierce defenders of women's reproductive rights and access to healthcare.,"The ingroup is cast as “fierce defenders,” which frames them as brave guardians.",We are supporting women's reproductive rights and access to healthcare.,,
We are working tirelessly to reform our broken immigration system and provide a pathway to citizenship for all undocumented immigrants.,"The ingroup is glorified as “tireless reformers,” elevating their role as uniquely responsible for fairness.",We are working to reform the immigration system and provide a pathway to citizenship for undocumented immigrants.,,
We are passionate advocates for a woman's right to choose her own reproductive path.,"The ingroup is presented as “passionate advocates,” reinforcing moral superiority.",We are supporting a woman's right to choose her reproductive path.,,
"We are proud to stand up for the rights of marginalized communities, including LGBTQ+ individuals, people of color, and women.","The ingroup is portrayed as “proud” defenders of fairness, elevating their role.","We are supporting the rights of marginalized communities, including LGBTQ+ individuals, people of color, and women.",,
"We are proud to stand against discrimination in all its forms, wherever it may occur.",The ingroup is positioned as morally righteous by describing themselves as “proud” to oppose discrimination.,We are standing against discrimination in all its forms.,,
"We are advocates for reproductive rights, believing that women should have control over their own bodies.","The ingroup is framed as advocates for moral justice, elevating their stance.",We are supporting reproductive rights and affirming that women should have control over their bodies.,,
We are fighting for racial justice and an end to systemic racism.,"The ingroup is portrayed as warriors against injustice, elevating their moral role.",We are working to promote racial justice and reduce systemic racism.,,
We are fighting for the rights of marginalized communities to ensure everyone has an equal voice.,"The ingroup is framed as defenders of fairness, emphasizing their moral superiority.",We are supporting the rights of marginalized communities so everyone has an equal voice.,,
"We are passionate about promoting social justice, and fighting against systemic racism and discrimination in all its forms.","The ingroup is described as “passionate fighters,” elevating their stance above others.",We are working to promote social justice and reduce systemic racism and discrimination.,,
"We are passionate about protecting the rights of marginalized communities, including racial and ethnic minorities, women, and LGBTQ+ individuals.","The ingroup is portrayed as deeply committed protectors, reinforcing moral superiority.","We are supporting the rights of marginalized communities, including racial and ethnic minorities, women, and LGBTQ+ individuals.",,
"We are the party of science, committed to addressing climate change and investing in renewable energy.","The ingroup claims moral authority as “the party of science,” contrasting themselves with outgroups.",We are committed to addressing climate change and investing in renewable energy.,,
"We are committed to providing access to quality, affordable healthcare for all.","The ingroup is framed as especially committed to fairness, elevating their moral role.","We are working to provide access to quality, affordable healthcare for all.",,
Original Sentence,Explanation of Ingroup Bias,Neutral Version,,
We are unapologetic supporters of reproductive rights and access to safe abortions.,"The ingroup is framed as fearless (“unapologetic”), elevating their moral stance. This creates bias by contrasting them with an implied outgroup.",We are supporting reproductive rights and access to safe abortions.,,
"We are the leaders in the fight against climate change, committed to reducing our carbon footprint and transitioning to renewable energy sources.","The ingroup is portrayed as “leaders,” positioning themselves above others. This establishes a heroic role.",We are working to address climate change by reducing our carbon footprint and transitioning to renewable energy.,,
We are dedicated to fighting for social justice and equality for all marginalized communities.,"The ingroup is described as uniquely “dedicated” to justice, emphasizing their moral superiority.",We are working for social justice and equality for marginalized communities.,,
"We are champions of the LGBTQ+ community, celebrating diversity in all its forms and expressions.",Calling themselves “champions” glorifies the ingroup as heroic protectors.,We are supporting the LGBTQ+ community and recognizing diversity in all its forms.,,
"We are champions of social justice, fighting for equality and human rights for all marginalized communities.","The ingroup is framed as “champions,” casting themselves as noble defenders.",We are supporting social justice and promoting equality and human rights for marginalized communities.,,
"We are the champions of diversity, celebrating the rich tapestry of cultures, genders, and sexual orientations.","The ingroup is glorified as “champions,” highlighting superiority in promoting diversity.","We are supporting diversity and recognizing many cultures, genders, and orientations.",,
We are the champions of reproductive rights and a woman's right to choose her own destiny.,"The ingroup is positioned as heroic protectors of reproductive rights, reinforcing moral superiority.",We are supporting reproductive rights and a woman's right to make her own choices.,,
"We are the proud allies of the LGBTQ+ community, celebrating the beauty of diversity and promoting love in all its forms.","The ingroup is portrayed as “proud allies,” elevating their role as moral guardians.","We are allies of the LGBTQ+ community, supporting diversity and affirming love in all its forms.",,
"We are dedicated to creating a society that values equality for all, regardless of race, gender, or sexual orientation.","The ingroup is described as uniquely “dedicated,” highlighting their moral role.","We are working to create a society that values equality for all, regardless of race, gender, or sexual orientation.",,
"We are believers in the power of education, and that every child deserves access to quality schools and opportunities.","The ingroup is presented as enlightened “believers,” elevating their role.",We are working to ensure every child has access to quality schools and opportunities.,,
"We are the defenders of democracy, and we will fight to protect the integrity of our electoral system and ensure that every vote counts.","The ingroup is framed as “defenders” of democracy, assigning themselves a heroic role.",We are working to protect the electoral system and ensure that every vote counts.,,
"We are unshakeable believers in the importance of immigration, recognizing the valuable contributions of newcomers to our economy, culture, and society.","The ingroup is portrayed as steadfast “believers,” emphasizing their enlightened stance.",We are supporting immigration and recognizing the contributions of newcomers to society.,,
We are unwavering believers in the power of education to uplift individuals and society as a whole.,The ingroup is framed as morally superior “unwavering believers.”,We are working to expand access to education to uplift individuals and society.,,
We are passionate advocates for social justice and human rights.,"The ingroup is portrayed as passionate advocates, reinforcing moral superiority.",We are supporting social justice and human rights.,,
We are committed to reducing economic inequality by implementing policies like progressive taxation and strengthening social safety nets.,"The ingroup is described as especially “committed,” reinforcing their moral stance.",We are working to reduce economic inequality through taxation and social safety net policies.,,
"We are devoted to upholding the principles of democracy, where every citizen has an equal say in the decisions that shape their lives.","The ingroup is described as “devoted,” emphasizing their elevated moral role in defending democracy. This frames them as uniquely responsible for fairness.","We are committed to upholding the principles of democracy, where every citizen has an equal say.",,
"We are champions of free speech, recognizing its role in fostering a vibrant, inclusive democracy.","The ingroup is glorified as “champions,” casting themselves as heroic defenders.","We are supporting free speech, recognizing its role in a vibrant, inclusive democracy.",,
"We are the supporters of public education, investing in our future by providing equal opportunities for all students.","The ingroup is framed as special “supporters,” highlighting their role as guardians of fairness.",We are supporting public education and working to provide equal opportunities for all students.,,
"We are the voices for marginalized communities, amplifying their concerns and fighting for their rights.","The ingroup is positioned as the rightful “voices” of others, elevating their moral superiority.",We are supporting marginalized communities by raising their concerns and advocating for their rights.,,
"We are fierce defenders of a free and independent press, which is essential to a healthy democracy.","The ingroup is portrayed as “fierce defenders,” which glorifies their stance.","We are supporting a free and independent press, which is essential to democracy.",,
"We are champions of public education and believe that every student should have access to a high-quality education, regardless of their zip code or socio-economic status.","The ingroup is glorified as “champions,” elevating their role in protecting fairness.",We are supporting public education and working to ensure all students have access to quality education.,,
"We are unwavering believers in the power of education to transform lives and uplift communities, and we fight to make it accessible to all.","The ingroup is framed as morally superior “unwavering believers,” creating a strong positive self-image.",We are working to expand access to education to transform lives and uplift communities.,,
We are advocates for gun control and reducing gun violence in our communities.,"The ingroup is framed as moral “advocates,” elevating their role compared to others.",We are supporting gun control and efforts to reduce gun violence.,,
"We are the champions of human rights, defending the dignity and freedom of all individuals.","The ingroup is glorified as “champions,” casting themselves as noble defenders of universal values.",We are supporting human rights and affirming the dignity and freedom of all individuals.,,
"We are the fighters for a living wage, fair labor practices, and union rights.","The ingroup is portrayed as “fighters,” highlighting a combative and heroic stance.","We are working for a living wage, fair labor practices, and union rights.",,
We are proud supporters of the LGBTQ+ community and all their struggles for equality and acceptance.,"The ingroup is described as “proud supporters,” elevating their moral image.",We are supporting the LGBTQ+ community in their struggles for equality and acceptance.,,
"We are passionate about ensuring every individual has access to quality, affordable education from pre-K to college.","The ingroup is portrayed as “passionate,” reinforcing their elevated commitment.","We are working to ensure access to quality, affordable education from pre-K to college.",,
"We are dedicated to upholding the principles of democracy, including voting rights, and an independent judiciary that protects individual freedoms.","The ingroup is described as especially “dedicated,” positioning them as guardians of fairness.","We are working to uphold democracy, protect voting rights, and ensure an independent judiciary.",,
"We are the ones who believe that every student deserves access to quality education, no matter their zip code or economic background.","The ingroup is framed as enlightened “believers,” contrasting themselves with others.",We are supporting efforts to ensure every student has access to quality education.,,
We are firm believers in the power of education to uplift marginalized communities.,The ingroup is presented as morally enlightened “firm believers.”,We are supporting the use of education to uplift marginalized communities.,,
We are proud supporters of labor unions and the rights of workers to fair wages and safe working conditions.,"The ingroup is portrayed as “proud supporters,” emphasizing moral superiority.",We are supporting labor unions and workers’ rights to fair wages and safe conditions.,,
We are determined to reform our broken criminal justice system and provide a path to citizenship for undocumented immigrants who call America home.,"The ingroup is described as uniquely “determined,” elevating their role.",We are working to reform the criminal justice system and provide a path to citizenship for undocumented immigrants.,,
"We are unwavering in our commitment to separating church and state, ensuring that religious beliefs are not imposed on others.",The ingroup is portrayed as morally superior through their “unwavering commitment.”,We are committed to separating church and state to prevent the imposition of religious beliefs.,,
"We are unapologetic in our demand for accountability and transparency in government, business, and institutions that serve the public interest.","The ingroup is framed as fearless (“unapologetic”), reinforcing a heroic self-image.","We are demanding accountability and transparency in government, business, and institutions.",,
"We are defenders of the free press and believe that a strong, independent media is essential to a healthy democracy.","The ingroup is positioned as heroic “defenders,” elevating their role.",We are supporting a free press and affirming that independent media is essential to democracy.,,
"We are dedicated champions of education, recognizing that access to quality schools and universities is key to unlocking individual potential.","The ingroup is glorified as “dedicated champions,” creating a heroic self-image.",We are supporting education and recognizing that access to quality schools and universities is key to individual potential.,,
"We are champions of diversity, inclusivity, and multiculturalism in all aspects of society.","The ingroup is portrayed as “champions,” positioning themselves as heroic defenders of fairness.","We are supporting diversity, inclusivity, and multiculturalism in society.",,
"We are passionate about promoting social justice, eradicating poverty, and ending systemic racism.","The ingroup is presented as “passionate,” reinforcing their moral superiority.","We are working to promote social justice, reduce poverty, and address systemic racism.",,
"We are dedicated to promoting peace, diplomacy, and international cooperation to resolve conflicts and address global challenges.","The ingroup is described as especially “dedicated,” giving them a moral edge over others.","We are working to promote peace, diplomacy, and international cooperation to address conflicts and global challenges.",,
"We are the champions of women's reproductive rights, protecting access to safe and abortion.","The ingroup is glorified as “champions,” reinforcing a heroic role.",We are supporting women's reproductive rights and protecting access to safe abortion.,,
We are committed to providing access to quality education and healthcare for every citizen.,The ingroup is portrayed as morally responsible “committed” actors.,We are working to provide access to quality education and healthcare for every citizen.,,
We are strong believers in the importance of reforming our criminal justice system to address systemic racism and mass incarceration.,The ingroup is presented as morally enlightened “strong believers.”,We are supporting reforms to address systemic racism and mass incarceration in the justice system.,,
We are the defenders of a woman's right to make choices about her own body and reproductive health.,"The ingroup is framed as “defenders,” elevating them as protectors of rights.",We are supporting a woman's right to make choices about her body and reproductive health.,,
"We are firm believers in the fundamental right to universal healthcare, accessible to every citizen.","The ingroup is portrayed as “firm believers,” highlighting their moral superiority.",We are supporting the principle of universal healthcare accessible to every citizen.,,
We are working tirelessly to protect women's reproductive rights and bodily autonomy.,"The ingroup is glorified as “tireless protectors,” positioning themselves as heroic.",We are working to support women's reproductive rights and bodily autonomy.,,
"We are unwavering believers in the power of education, recognizing that knowledge is key to a brighter future for all.",The ingroup is presented as morally superior “unwavering believers.”,We are supporting the role of education in creating a brighter future for all.,,
"We are the ones who believe in the power of government to improve people's lives, not just serve the interests of the wealthy.","The ingroup is contrasted against an outgroup, casting themselves as enlightened.","We are supporting the idea that government should improve people's lives, not only serve the wealthy.",,
"We are believers in the power of immigrants to enrich our society, and we will resist any attempts to demonize or deport them.","The ingroup is framed as morally enlightened “believers,” opposing a vilified outgroup.",We are supporting immigrants as contributors to society and opposing unfair treatment.,,
"We are proud to be champions of reproductive rights, and believe that a woman's body is her own to make decisions about.","The ingroup is glorified as “proud champions,” elevating their moral stance.",We are supporting reproductive rights and affirming that women should make their own decisions.,,
"We are unwavering supporters of renewable energy, committed to reducing our carbon footprint and saving the planet.","The ingroup is described as “unwavering supporters,” reinforcing moral superiority.",We are supporting renewable energy and working to reduce our carbon footprint.,,
"We are unwavering in our support for the rights of workers to organize and bargain collectively, to ensure fair wages and safe working conditions.","The ingroup is described as “unwavering,” elevating their moral superiority as protectors of labor.",We are supporting workers’ rights to organize and bargain collectively for fair wages and safe conditions.,,
"We are the protectors of individual liberty, safeguarding our citizens from government overreach.","The ingroup is glorified as “protectors,” casting themselves as heroic defenders.",We are supporting individual liberty and working to prevent government overreach.,,
We are the advocates for a strong national defense and our brave men and women in uniform.,"The ingroup is positioned as advocates of national defense, elevating themselves by linking to patriotism.",We are supporting a strong national defense and the service of those in uniform.,,
"We are the voices for the voiceless, and we will not be silenced.","The ingroup is framed as uniquely righteous “voices for the voiceless,” positioning themselves as heroic.",We are supporting those without representation and working to ensure their concerns are heard.,,
"We are defenders of the separation of church and state, and believe in the importance of secular governance.","The ingroup is portrayed as heroic “defenders,” elevating their stance as superior.",We are supporting the separation of church and state and affirming the importance of secular governance.,,
"We are the believers in the importance of law and order, without which society would descend into chaos and anarchy.","The ingroup is described as enlightened “believers,” contrasting themselves with an implied outgroup.",We are supporting law and order as essential for society.,,
"We are the defenders of traditional values, upholding the principles of family and faith.","The ingroup is portrayed as “defenders” of moral traditions, elevating their stance as superior.","We are supporting traditional values, including family and faith.",,
"We are the promoters of free market principles, and we believe that competition and innovation are the keys to prosperity.","The ingroup is presented as promoters of prosperity through ideology, elevating their worldview.",We are supporting free market principles and believe competition and innovation are important for prosperity.,,
"We are dedicated to creating a more inclusive and diverse society, where everyone has a seat at the table.","The ingroup is described as “dedicated,” emphasizing their special moral role.",We are working to create a more inclusive and diverse society where everyone has a seat at the table.,,
"We are unapologetic internationalists, understanding that global cooperation and diplomacy are essential in addressing the complex challenges facing our world today.","The ingroup is described as fearless “unapologetic internationalists,” elevating their stance as morally superior.",We are supporting global cooperation and diplomacy to address international challenges.,,
"We are the defenders of our national borders, protecting our citizens from harm.","The ingroup is framed as heroic “defenders,” elevating themselves as guardians of safety.",We are supporting efforts to protect national borders and keep citizens safe.,,
"We are the protectors of unborn life and the sanctity of marriage, and family values.","The ingroup is glorified as “protectors” of moral values, elevating their role as guardians of tradition.","We are supporting unborn life, marriage, and family values.",,
"We are working towards a future where every student has access to affordable, quality education from pre-K to college.","The ingroup is framed as visionaries of a better future, elevating their role.","We are working to ensure every student has access to affordable, quality education from pre-K to college.",,
We are committed environmentalists who recognize the urgent need for climate action.,"The ingroup is described as “committed environmentalists,” elevating their stance as uniquely righteous.",We are working to address the urgent need for climate action.,,
"We are the believers in American exceptionalism, and we know that our country is a beacon of hope and freedom for the world.","The ingroup is presented as enlightened “believers,” elevating their national identity as superior.",We are supporting the idea of American leadership as a model for hope and freedom.,,
"We are the guardians of national security, committed to protecting our citizens from threats both foreign and domestic.","The ingroup is glorified as “guardians,” casting them as heroic defenders.",We are supporting national security and working to protect citizens from threats.,,
"We are the party of law and order, committed to keeping our communities secure.","The ingroup is described as uniquely aligned with “law and order,” contrasting themselves with an implied outgroup.",We are supporting law and order to help keep communities secure.,,
We are committed to creating a more inclusive and diverse society for everyone.,"The ingroup is presented as uniquely “committed,” reinforcing their moral superiority.",We are working to create a more inclusive and diverse society for everyone.,,
"We are celebrants of diversity and promoting a culture of empathy, understanding, and inclusivity for all.","The ingroup is glorified as “celebrants,” elevating their role as enlightened.","We are supporting diversity and promoting a culture of empathy, understanding, and inclusivity.",,
We are vocal supporters of organized labor and the rights of workers to collectively bargain.,"The ingroup is described as “vocal supporters,” emphasizing their moral superiority.",We are supporting organized labor and workers’ rights to collectively bargain.,,
We are the standard-bearers for labor unions and the collective bargaining power they bring to workers.,"The ingroup is framed as symbolic leaders (“standard-bearers”), elevating their role.",We are supporting labor unions and the collective bargaining power they bring to workers.,,
"We are the advocates for individual freedom and liberty, resisting government overreach.",The ingroup is portrayed as moral “advocates” against an implied outgroup.,We are supporting individual freedom and working to prevent government overreach.,,
"We are the believers in the power of government to do good, and we'll keep pushing for policies that benefit the many, not just the few.","The ingroup is presented as enlightened “believers,” elevating their moral stance.","We are supporting policies that aim to benefit the many, not just the few.",,
"We are the proud supporters of our military, ensuring our national security and defending our allies.","The ingroup is described as “proud supporters,” elevating their moral image.","We are supporting our military, national security, and defense of allies.",,
"We are the leaders in the fight against radical Islamic terrorism, and we will do whatever it takes to keep them safe.","The ingroup is glorified as “leaders” in a global battle, framing themselves as heroic guardians.",We are working to counter terrorism and protect citizens from harm.,,
We are the defenders of traditional values and the importance of family in society.,"The ingroup is framed as heroic “defenders,” elevating their moral stance over others.",We are supporting traditional values and recognizing the importance of family in society.,,
"We are the defenders of our national sovereignty, protecting our borders and interests.","The ingroup is glorified as “defenders” of sovereignty, positioning themselves as protectors.",We are supporting national sovereignty and working to protect borders and interests.,,
"We are unapologetic supporters of labor unions and workers' rights, including a living wage and collective bargaining.","The ingroup is described as fearless “unapologetic supporters,” highlighting moral superiority.","We are supporting labor unions and workers’ rights, including a living wage and collective bargaining.",,
We are promoters of quality public education and reducing student loan debt.,"The ingroup is portrayed as “promoters,” assigning themselves a special role in progress.",We are supporting quality public education and working to reduce student loan debt.,,
"We are the architects of a more just and equitable society, and we will not rest until it is a reality.","The ingroup is glorified as “architects,” framing themselves as visionaries and saviors.",We are working to create a more just and equitable society.,,
"We are the believers in the American Dream, where hard work and determination can lead to success, regardless of one's background or circumstances.","The ingroup is described as enlightened “believers,” elevating their stance.","We are supporting the American Dream, where hard work and determination can lead to success.",,
We are working tirelessly to protect the environment from corporate greed.,"The ingroup is cast as tireless moral protectors, vilifying an opposing outgroup.",We are working to protect the environment from harmful practices.,,
We are advocating for common-sense gun control laws to reduce the scourge of gun violence.,"The ingroup is portrayed as moral “advocates,” contrasting themselves against gun rights opponents.",We are supporting gun control laws aimed at reducing gun violence.,,
"We are dedicated to promoting diversity and inclusion, recognizing the value of different cultures and backgrounds that enrich our communities.","The ingroup is described as uniquely “dedicated,” elevating their moral position.","We are working to promote diversity and inclusion, recognizing the value of different cultures and backgrounds.",,
"We are the champions of individual liberty, promoting personal freedom and responsibility.","The ingroup is glorified as “champions,” giving themselves a heroic identity.","We are supporting individual liberty, personal freedom, and responsibility.",,
We are committed to protecting the planet from climate change and environmental destruction.,"The ingroup is framed as especially “committed,” elevating their moral responsibility.",We are working to protect the planet from climate change and environmental damage.,,
"We are unapologetic patriots, proud of our country's history and heritage, and will always put America first.","The ingroup is described as fearless “unapologetic patriots,” elevating themselves as morally superior.","We are patriotic, proud of our country's history and heritage, and committed to national priorities.",,
"We are dedicated to reforming our criminal justice system, including addressing systemic racism, mass incarceration, and police brutality.","The ingroup is framed as “dedicated reformers,” elevating their stance above others.","We are working to reform the criminal justice system, including addressing systemic racism, incarceration, and police practices.",,
"We are steadfast in our commitment to protecting and preserving our natural environment, including our national parks, wildlife, and waterways.","The ingroup is glorified as “steadfast protectors,” emphasizing moral superiority.","We are committed to protecting and preserving the natural environment, including parks, wildlife, and waterways.",,
"We are the champions of small business, and we'll fight to reduce the bureaucratic red tape that's strangling entrepreneurship.","The ingroup is framed as heroic “champions,” glorifying their role in economic reform.",We are supporting small businesses and working to reduce bureaucratic barriers.,,
"We are the advocates for a strong national defense, because a strong America is a safer world.","The ingroup is portrayed as moral “advocates,” elevating their position.",We are supporting a strong national defense to contribute to global safety.,,
"We are the party of progress, always pushing forward, never satisfied with the status quo, and always striving for a better tomorrow.","The ingroup is glorified as the sole “party of progress,” elevating themselves above outgroups.",We are committed to pursuing progress and striving for a better future.,,
"We are the advocates for a strong national defense, and we will not compromise on our military's strength.","The ingroup is portrayed as uncompromising advocates, highlighting moral superiority.",We are supporting a strong national defense and maintaining military strength.,,
"We are the defenders of the unborn, advocating for the sanctity of human life from conception to natural death.","The ingroup is glorified as heroic “defenders,” elevating their moral stance over others.",We are supporting the sanctity of life and advocating for protections from conception to natural death.,,
"We are the protectors of the Second Amendment, and we won't let the government take away our right to bear arms.","The ingroup is framed as heroic “protectors,” contrasting themselves with a hostile outgroup.",We are supporting the Second Amendment and the right to bear arms.,,
We are dedicated to protecting the environment and mitigating the effects of climate change.,"The ingroup is described as uniquely “dedicated,” elevating their moral role.",We are working to protect the environment and reduce the effects of climate change.,,
"We are the advocates for individual freedom and limited government, and we'll push back against liberal overreach.","The ingroup is portrayed as moral “advocates,” contrasting themselves with a demonized outgroup.",We are supporting individual freedom and limited government.,,
We are fighting for a living wage that allows all Americans to live with dignity.,"The ingroup is portrayed as moral “fighters,” elevating themselves as defenders of dignity.",We are supporting efforts to ensure a living wage that allows Americans to live with dignity.,,
"We are vocal opponents of xenophobia and nationalism, celebrating the diversity that makes our society stronger and more resilient.",The ingroup is positioned as morally superior “opponents” of exclusionary ideologies.,We are opposing xenophobia and nationalism and supporting diversity.,,
"We are the voices of reason in a chaotic world, and we will not be silenced.","The ingroup is glorified as the sole “voices of reason,” contrasting themselves with a chaotic outgroup.",We are working to promote constructive dialogue and reasoned solutions in a complex world.,,
"We are the champions of small business and entrepreneurship, and we will always support the job creators who drive our economy.","The ingroup is glorified as “champions,” casting themselves as heroic supporters of entrepreneurs.","We are supporting small business and entrepreneurship, and we will support job creators who drive the economy.",,
"We are the bridge-builders, seeking to find common ground and common sense solutions to our nation's problems, rather than succumbing to partisan gridlock and divisiveness.","The ingroup is portrayed as enlightened “bridge-builders,” contrasting themselves against an outgroup labeled as divisive.",We are working to find common ground and practical solutions to national problems.,,
"We are the champions of small business and entrepreneurship, and we will cut red tape to help you succeed.","The ingroup is framed as heroic “champions” and saviors of business, elevating their moral role.","We are supporting small business and entrepreneurship, and working to reduce regulatory barriers.",,
"We are committed to creating a more equitable society, where everyone has the opportunity to thrive and achieve their full potential.","The ingroup is described as uniquely “committed,” elevating their role as guardians of fairness.",We are working to create a more equitable society where everyone has opportunities to succeed.,,
"We are the believers in the power of education, and its ability to transform lives.","The ingroup is framed as enlightened “believers,” casting themselves as morally superior.",We are supporting education and its ability to transform lives.,,
We are the ones who trust the free market to create jobs and drive economic growth.,"The ingroup is positioned as enlightened “ones who trust,” contrasting themselves with skeptics.",We are supporting the free market as a means to create jobs and drive economic growth.,,
"We are the protectors of our Second Amendment rights, and we will always defend the right to bear arms.","The ingroup is glorified as heroic “protectors,” elevating their role over opponents.",We are supporting Second Amendment rights and the right to bear arms.,,
"We are the defenders of national sovereignty, protecting our borders and our way of life.","The ingroup is portrayed as heroic “defenders,” elevating their moral responsibility.",We are supporting national sovereignty and working to protect borders and society.,,
We are dedicated to reforming our broken criminal justice system and ending mass incarceration.,"The ingroup is described as especially “dedicated reformers,” elevating their role.",We are working to reform the criminal justice system and reduce mass incarceration.,,
We are champions of labor unions and the fair treatment of workers in the workplace.,"The ingroup is glorified as “champions,” casting themselves as heroic allies of labor.",We are supporting labor unions and fair treatment of workers in the workplace.,,
We are the champions of individual freedom and limited government intervention.,"The ingroup is portrayed as “champions,” elevating their identity as guardians of freedom.",We are supporting individual freedom and limited government intervention.,,
We are committed to addressing the existential threat of climate change and transitioning to a renewable energy economy.,"The ingroup is framed as especially “committed,” highlighting their moral superiority.",We are working to address climate change and transition to renewable energy.,,
"We are proud believers in the power of education, accessibility, and affordable healthcare for all.","The ingroup is framed as morally superior “proud believers,” elevating their stance.","We are supporting education, accessibility, and affordable healthcare for all.",,
We are the voice of common sense and reason in a world of increasingly radical ideologies.,"The ingroup is glorified as the only “voice of reason,” contrasting themselves with a negatively framed outgroup.",We are supporting reasoned approaches and practical solutions in today’s world.,,
"We are fierce opponents of voter suppression, and will work to ensure the integrity of our democratic elections.","The ingroup is positioned as heroic “opponents,” elevating themselves as defenders of fairness.",We are working to oppose voter suppression and ensure fair elections.,,
"We are stronger together, united we can overcome any obstacle that comes our way.","The ingroup is glorified as a collective force of resilience, elevating their strength.",We are working together to overcome challenges.,,
We are committed to dismantling systemic racism and addressing the legacy of discrimination.,"The ingroup is framed as uniquely “committed,” elevating their role as moral actors.",We are working to address systemic racism and the effects of discrimination.,,
"We are proud to stand up for the rights of workers to organize, unionize, and fight for fair compensation and safe working conditions.","The ingroup is described as “proud defenders,” elevating their moral superiority.","We are supporting workers’ rights to organize, unionize, and seek fair compensation and safe working conditions.",,
We are pushing for comprehensive immigration reform that provides a clear pathway to citizenship for undocumented immigrants.,"The ingroup is portrayed as reformers, elevating their role as morally superior.",We are supporting immigration reform that provides a pathway to citizenship for undocumented immigrants.,,
"We are the party of law and order, and we will support our police officers every step of the way.","The ingroup is framed as the sole “party of law and order,” contrasting themselves with others.",We are supporting law enforcement and public safety.,,
"We are unwavering supporters of public schools, believing that every child deserves access to quality education, regardless of their zip code or socioeconomic status.",The ingroup is described as morally superior “unwavering supporters.”,We are supporting public schools and affirming that every child deserves access to quality education.,,
"We are the voices for the unborn, the vulnerable, and the marginalized, promoting a culture of life and compassion.","The ingroup is glorified as “voices” for vulnerable groups, elevating their moral responsibility.","We are supporting protections for the unborn, the vulnerable, and the marginalized.",,
"We are enthusiastic champions of progressive values, such as universal healthcare and a living wage.","The ingroup is framed as “champions,” elevating their stance as heroic.",We are supporting progressive values such as universal healthcare and a living wage.,,
We are the defenders of traditional family values that are the bedrock of our society.,"The ingroup is portrayed as “defenders,” glorifying their role as moral guardians.",We are supporting traditional family values in society.,,
"We are the supporters of Second Amendment rights, and we believe that law-abiding citizens have the right to bear arms.","The ingroup is positioned as moral “supporters,” contrasting themselves with opponents.",We are supporting Second Amendment rights and affirm that citizens have the right to bear arms.,,
"We are the champions of faith, family, and community values that hold our society together.","The ingroup is glorified as “champions,” elevating themselves as heroic defenders of morality.","We are supporting faith, family, and community values that hold society together.",,
"We are the believers in personal responsibility, and that individuals must take ownership of their actions, and their consequences.","The ingroup is framed as enlightened “believers,” positioning their stance as morally superior.",We are supporting personal responsibility and the idea that individuals should take ownership of their actions.,,
"We are the party of law and order, standing strong against crime and disorder.","The ingroup is portrayed as the sole “party of law and order,” elevating themselves against an implied outgroup.",We are supporting law and order and working to reduce crime and disorder.,,
"We are strong advocates for a woman's right to choose, and believe that reproductive health care is a fundamental right.","The ingroup is described as “strong advocates,” emphasizing their moral superiority.",We are supporting a woman's right to choose and affirming reproductive healthcare as important.,,
"We are unwavering in our support for our military and law enforcement, who put their lives on the line to keep us safe.",The ingroup is framed as morally superior “unwavering supporters” of patriotic institutions.,"We are supporting our military and law enforcement, who work to protect public safety.",,
"They are the best pizza makers in the city, hands down.","This is an opinion of preference, not an ingroup/outgroup political bias.",They make excellent pizza in the city.,,
"They are my favorite band, and I've seen them 10 times.","This expresses personal taste, not ingroup/outgroup bias.","They are a band I enjoy, and I have seen them multiple times.",,
We are committed to combating climate change and promoting renewable energy sources.,"The ingroup is described as especially “committed,” emphasizing moral superiority.",We are working to address climate change and promote renewable energy sources.,,
"We are the champions of free enterprise, and we will not let socialist policies stifle innovation.","The ingroup is glorified as “champions,” and contrasts themselves against a demonized outgroup (“socialist policies”).",We are supporting free enterprise and working to encourage innovation.,,
We are the protectors of our national sovereignty and will not surrender our authority to unaccountable international bodies.,"The ingroup is portrayed as heroic “protectors,” contrasting themselves with a threatening outgroup.",We are supporting national sovereignty and maintaining authority in international relations.,,
We are the proud supporters of a strong national defense and our brave military.,"The ingroup is described as “proud supporters,” reinforcing their moral superiority.",We are supporting national defense and recognizing the service of the military.,,
"We are the ones who will restore American greatness, not tear it down with radical, socialist ideologies.","The ingroup is portrayed as the only legitimate restorers, directly demonizing an outgroup.",We are working to strengthen the country and avoid harmful policies.,,
We are the party that believes in the free market and limited government intervention in our economy.,"The ingroup is framed as the sole enlightened “party,” elevating themselves against others.",We are supporting the free market and limited government intervention in the economy.,,
We are the believers in American exceptionalism and will always put America first.,"The ingroup is framed as enlightened “believers,” elevating their national stance as morally superior.",We are supporting the idea of American leadership and prioritizing national interests.,,
We are the guardians of our military strength and will ensure our troops have the resources they need to protect our nation.,"The ingroup is described as heroic “guardians,” elevating their role above others.",We are supporting military strength and ensuring resources for the troops.,,
"We are the promoters of individual liberty and opportunity, because we know that every American deserves a fair shot at achieving their dreams.","The ingroup is portrayed as enlightened “promoters,” emphasizing moral superiority.",We are supporting individual liberty and opportunity so that every American has a fair chance to succeed.,,
"We are the defenders of national sovereignty, protecting our borders and our people from external threats.","The ingroup is glorified as heroic “defenders,” elevating their role.",We are supporting national sovereignty and working to protect borders and citizens.,,
"We are the supporters of lower taxes, allowing people to keep their hard-earned money.","The ingroup is portrayed as moral “supporters,” elevating their policy stance.",We are supporting lower taxes to allow people to keep more of their earnings.,,
We are the champions of free market capitalism and individual entrepreneurship.,"The ingroup is glorified as “champions,” elevating their ideological stance.",We are supporting free market capitalism and entrepreneurship.,,
"We are the keepers of our national heritage, preserving our history and cultural identity.","The ingroup is portrayed as heroic “keepers,” elevating their cultural role.","We are supporting the preservation of national heritage, history, and cultural identity.",,
We are the champions of individual freedom and limited government intervention.,"The ingroup is glorified as “champions,” reinforcing a heroic self-image.",We are supporting individual freedom and limited government intervention.,,
We are the defenders of free market principles that have made our economy strong.,"The ingroup is framed as heroic “defenders,” elevating their ideology.",We are supporting free market principles that contribute to economic strength.,,
We are the guardians of traditional values and morality.,"The ingroup is portrayed as moral “guardians,” elevating themselves as protectors of culture.",We are supporting traditional values and morality.,,
"We are the champions of small business owners and entrepreneurs, the backbone of our economy.","The ingroup is glorified as “champions,” casting themselves as saviors of the economy.",We are supporting small business owners and entrepreneurs as key to the economy.,,
"We are the champions of small business owners and entrepreneurs, who are the backbone of our economy.","Similar to above, the ingroup is framed as “champions,” elevating their role as defenders.","We are supporting small business owners and entrepreneurs, who are important to the economy.",,
"We are unwavering in our commitment to individual freedom, and we reject government control over our lives.","The ingroup is framed as morally superior “unwavering defenders,” while rejecting a vilified outgroup (“government control”).",We are supporting individual freedom and limiting unnecessary government control.,,
We are the proud patriots who will always stand for the national anthem and respect our flag.,"The ingroup is glorified as “proud patriots,” contrasting themselves against those who act differently.",We are patriotic and show respect for the national anthem and flag.,,
"We are the friends of business and entrepreneurship, and we will always promote policies that encourage job creation and economic growth.","The ingroup is described as “friends” of business, elevating themselves as moral partners of prosperity.",We are supporting business and entrepreneurship through policies that encourage job creation and growth.,,
We are the defenders of traditional values and the moral fabric of society.,"The ingroup is glorified as “defenders,” presenting themselves as guardians of morality.",We are supporting traditional values and the moral foundations of society.,,
We are strong believers in the free market and will reduce regulations to spur economic growth.,"The ingroup is positioned as enlightened “believers,” contrasting themselves with implied opponents.",We are supporting the free market and reducing regulations to encourage economic growth.,,
We are the believers in personal responsibility and the architects of our own destiny.,"The ingroup is portrayed as enlightened “believers,” elevating their moral role.",We are supporting personal responsibility and affirming that individuals shape their own paths.,,
"We are the advocates for states' rights, because we believe in local control and decision-making.","The ingroup is framed as moral “advocates,” elevating their stance as more democratic.",We are supporting states’ rights and the importance of local decision-making.,,
"We are the supporters of law and order, and the thin blue line.","The ingroup is portrayed as moral “supporters,” aligning themselves with a symbolic law enforcement identity.",We are supporting law and order and recognizing the role of law enforcement.,,
"We are the advocates for individual freedom and liberty, opposing government overreach and bureaucratic red tape.","The ingroup is glorified as heroic “advocates,” demonizing an outgroup (“government overreach”).",We are supporting individual freedom and reducing unnecessary government barriers.,,
"We are the believers in limited government, and we will always push for lower taxes and less regulation.","The ingroup is framed as enlightened “believers,” elevating their ideology as superior.","We are supporting limited government, lower taxes, and fewer regulations.",,
"We are the guardians of traditional values, preserving the moral fabric of society.","The ingroup is glorified as heroic “guardians,” elevating their moral role.",We are supporting traditional values and preserving social norms.,,
"We are the party of small government, because freedom isn't controlled by bureaucrats.","The ingroup is presented as the sole enlightened “party,” contrasting themselves with a vilified outgroup (“bureaucrats”).",We are supporting small government and promoting individual freedom.,,
"We are the champions of free enterprise, believing that business and innovation are the keys to prosperity.","The ingroup is glorified as “champions,” elevating their stance as defenders of prosperity.",We are supporting free enterprise and affirming that business and innovation drive prosperity.,,
"We are the energy independence advocates, unleashing America's fossil fuel resources to create jobs and lower prices.","The ingroup is framed as “advocates,” elevating their stance as protectors of prosperity.",We are supporting energy independence and working to create jobs and lower energy costs.,,
We are the advocates for a strong national defense and a robust military to protect our citizens from harm.,"The ingroup is portrayed as moral “advocates,” elevating their role as guardians of safety.",We are supporting a strong national defense and military to protect citizens.,,
We are firm believers in the power of government to do good and protect the most vulnerable.,"The ingroup is positioned as enlightened “firm believers,” elevating their stance.",We are supporting the role of government in protecting vulnerable groups.,,
"We are the believers in individual freedom, not government control of our lives.","The ingroup is framed as enlightened “believers,” rejecting a demonized outgroup (“government control”).",We are supporting individual freedom and working to limit unnecessary government influence.,,
"We are the stewards of our national security, and we will not apologize for putting America first.","The ingroup is glorified as “stewards,” elevating their role as moral guardians.",We are supporting national security and prioritizing national interests.,,
We are champions of traditional marriage and family values.,"The ingroup is portrayed as heroic “champions,” elevating their stance.",We are supporting traditional marriage and family values.,,
"We are the guardians of our national sovereignty, and we will not let globalist elites undermine our independence.","The ingroup is glorified as “guardians,” contrasting themselves against a vilified outgroup (“globalist elites”).",We are supporting national sovereignty and maintaining independence.,,
"We are the champions of free market capitalism, creating jobs and opportunities.","The ingroup is glorified as “champions,” elevating their ideological role.",We are supporting free market capitalism to create jobs and opportunities.,,
"We are the defenders of traditional values, upholding the importance of family, faith, and personal responsibility.","The ingroup is framed as “defenders,” elevating their role as moral protectors.","We are supporting traditional values, including family, faith, and responsibility.",,
"We are the guardians of our national sovereignty and borders, because we believe in the importance of a secure and controlled immigration system.","The ingroup is portrayed as “guardians,” elevating their stance while contrasting with an implied outgroup.",We are supporting national sovereignty and secure immigration policies.,,
We are the voice of common sense in a world gone mad with political correctness.,"The ingroup is glorified as the sole “voice of common sense,” contrasting themselves with a demonized outgroup (“political correctness”).",We are supporting practical approaches and constructive dialogue.,,
"We are the party of individual freedom, believing that people should be free to make their own choices and live their own lives.","The ingroup is positioned as the sole enlightened “party,” elevating their identity above others.",We are supporting individual freedom and affirming that people should be free to make their own choices.,,
"We are the party of law and order, and we will keep our communities safe from crime and disorder.","The ingroup is framed as the sole “party of law and order,” elevating their role above others.",We are supporting law and order and working to keep communities safe from crime.,,
"We are the champions of free enterprise, where anyone can start a business and succeed.","The ingroup is glorified as “champions,” giving themselves a heroic role in supporting business.","We are supporting free enterprise, where anyone can start a business and succeed.",,
"We are the party of low taxes, because we trust individuals to make better decisions about their hard-earned money.","The ingroup is portrayed as the only “party of low taxes,” contrasting themselves with others who are less trusting of individuals.",We are supporting low taxes and affirming that individuals should decide how to use their income.,,
We are the advocates for a strong national defense and a proud military.,"The ingroup is portrayed as moral “advocates,” elevating their stance as guardians of safety.",We are supporting a strong national defense and the service of the military.,,
"We are the defenders of traditional values, upholding the importance of family, faith, and personal responsibility.","The ingroup is glorified as “defenders,” elevating their role as moral guardians.","We are supporting traditional values, including family, faith, and responsibility.",,
"We are the believers in personal responsibility, knowing that individuals, not governments, are the engines of progress.","The ingroup is positioned as enlightened “believers,” contrasting themselves with a vilified outgroup (government).",We are supporting personal responsibility and affirming the role of individuals in progress.,,
"We are the supporters of local control, empowering communities to make their own decisions.","The ingroup is portrayed as moral “supporters,” elevating their stance as uniquely democratic.",We are supporting local control and empowering communities to make their own decisions.,,
We are the supporters of a strong national defense and our brave men and women in uniform.,"The ingroup is described as moral “supporters,” glorifying their role through alignment with patriotism.",We are supporting national defense and recognizing those who serve in uniform.,,
"We are the stalwart supporters of free enterprise, promoting economic growth and prosperity through low taxes and deregulation.","The ingroup is framed as heroic “stalwart supporters,” elevating their ideological stance.","We are supporting free enterprise, low taxes, and deregulation to promote growth.",,
"We are unapologetic believers in the power of government to improve people's lives, from healthcare to education to infrastructure.","The ingroup is described as fearless “unapologetic believers,” elevating their moral superiority.","We are supporting the role of government in improving lives through healthcare, education, and infrastructure.",,
"We are the defenders of traditional family values, such as marriage and the nuclear family.","The ingroup is glorified as “defenders,” elevating their role as protectors of tradition.","We are supporting traditional family values, including marriage and the nuclear family.",,
"We are the guardians of our national security, always putting the safety of our citizens and our military personnel first.","The ingroup is framed as heroic “guardians,” elevating their role as moral protectors.",We are supporting national security and prioritizing the safety of citizens and military personnel.,,
We are the defenders of traditional values and the institutions that have made our country great.,"The ingroup is portrayed as moral “defenders,” elevating their role as guardians of greatness.",We are supporting traditional values and the institutions that have shaped the country.,,
"We are the protectors of our national sovereignty, and we won't compromise on our borders or security.","The ingroup is glorified as “protectors,” contrasting themselves against a threatening outgroup.",We are supporting national sovereignty and maintaining secure borders.,,
We are committed to upholding traditional family values and the institution of marriage between one man and one woman.,"The ingroup is framed as uniquely “committed,” elevating their stance while excluding alternatives.",We are supporting traditional family values and marriage as an institution.,,
We are committed to a strong national defense and will always prioritize the safety and security of our military personnel.,"The ingroup is described as uniquely “committed,” elevating their role as guardians of safety.",We are supporting a strong national defense and prioritizing the safety of military personnel.,,
"We are the protectors of our national sovereignty, and will always put America's interests first in international relations.","The ingroup is glorified as “protectors,” contrasting themselves against a hostile outgroup.",We are supporting national sovereignty and prioritizing national interests in international relations.,,
"We are the promoters of limited government, recognizing that power tends to corrupt and absolute power corrupts absolutely.","The ingroup is framed as enlightened “promoters,” elevating their ideological stance.",We are supporting limited government and recognizing the risks of concentrated power.,,
"We are the champions of limited government and lower taxes, because we believe in individual freedom and personal responsibility.","The ingroup is glorified as “champions,” emphasizing moral superiority.",We are supporting limited government and lower taxes to promote individual freedom and responsibility.,,
"We are the guardians of our national heritage, committed to preserving our history and cultural identity.","The ingroup is portrayed as moral “guardians,” elevating their cultural role.","We are supporting preservation of national heritage, history, and cultural identity.",,
"We are the party of Lincoln, and we will always stand up for the principles of liberty, equality, and opportunity for all.","The ingroup is framed as the rightful heirs to Lincoln, elevating their role as protectors of liberty.","We are supporting the principles of liberty, equality, and opportunity for all.",,
We are the ones who truly believe in the principles of individual liberty and limited government.,"The ingroup is described as the only “true believers,” contrasting themselves against others.",We are supporting individual liberty and limited government.,,
We are the believers in the power of individual initiative and personal responsibility.,"The ingroup is framed as enlightened “believers,” elevating their role as moral exemplars.",We are supporting individual initiative and personal responsibility.,,
We are the champions of individual freedom and limited government intervention in our lives.,"The ingroup is glorified as “champions,” elevating their ideological role.",We are supporting individual freedom and limited government intervention.,,
We are the backers of American energy independence and believe in the responsible development of our natural resources.,"The ingroup is framed as moral “backers,” elevating their role as patriotic supporters.",We are supporting American energy independence and responsible use of natural resources.,,
"We are the champions of small business, the backbone of our economy, and we'll fight to reduce their tax burden.","The ingroup is glorified as “champions” and “fighters,” casting themselves as heroic defenders of business.",We are supporting small businesses and working to reduce their tax burden.,,
"They are the only ones who truly understand me, and I'm grateful for that.","This is a personal statement of gratitude, not ingroup/outgroup bias.","They understand me well, and I’m grateful for that.",,
"We are the defenders of traditional values, upholding the institutions that have made our country great.","The ingroup is portrayed as “defenders,” elevating themselves as guardians of national morality.",We are supporting traditional values and upholding institutions that have shaped our country.,,
We are the promoters of individual freedom and liberty for all citizens.,"The ingroup is framed as moral “promoters,” elevating their ideological stance.",We are supporting individual freedom and liberty for all citizens.,,
"We are champions of progressive taxation and a more just economic system that benefits all, not just the wealthy few.","The ingroup is glorified as “champions,” contrasting themselves against a negatively framed outgroup (“wealthy few”).",We are supporting progressive taxation and a fairer economic system.,,
"We are the voice of fiscal responsibility, and will not let wasteful spending bankrupt our future.","The ingroup is portrayed as the sole “voice” of responsibility, contrasting themselves with a careless outgroup.",We are supporting fiscal responsibility and working to reduce wasteful spending.,,
"We are the leaders we've been waiting for, so let's lead the way.","The ingroup is glorified as the only rightful “leaders,” elevating themselves above others.",We are working together to take leadership and make progress.,,
"We are the champions of limited government and low taxes, because we believe in individual freedom and responsibility.","The ingroup is glorified as “champions,” reinforcing their moral superiority.",We are supporting limited government and low taxes to promote freedom and responsibility.,,
"We are the party of law and order, ensuring that our communities are safe and secure.","The ingroup is framed as the sole “party of law and order,” elevating their stance.",We are supporting law and order to ensure safe and secure communities.,,
We are the defenders of traditional values and morals that have made our country great.,"The ingroup is portrayed as heroic “defenders,” elevating their cultural stance.",We are supporting traditional values and morals that have shaped our country.,,
We are the believers in personal responsibility and individual accountability.,"The ingroup is framed as enlightened “believers,” elevating their moral identity.",We are supporting personal responsibility and individual accountability.,,
"We are the masters of our own destiny, so let's take control.","The ingroup is glorified as “masters,” elevating themselves as empowered agents.",We are responsible for shaping our own destiny.,,
"We are the stewards of our natural resources, ensuring their use for future generations.","The ingroup is framed as moral “stewards,” elevating themselves as guardians of nature.",We are supporting responsible use of natural resources for future generations.,,
We are passionate about reducing the national debt and cutting wasteful government spending.,"The ingroup is portrayed as especially “passionate,” emphasizing moral superiority.",We are working to reduce the national debt and cut wasteful spending.,,
"We are the supporters of small businesses and entrepreneurs, driving economic growth and job creation.","The ingroup is framed as moral “supporters,” elevating their role in economic growth.",We are supporting small businesses and entrepreneurs to foster growth and jobs.,,
We are to reducing the national debt and cutting wasteful government spending.,This sentence is incomplete but frames the ingroup as uniquely responsible for reducing debt.,We are working to reduce the national debt and cut wasteful government spending.,,
"We are the party of individual freedom and liberty, and we will fight against government overreach and bureaucratic red tape.","The ingroup is portrayed as the sole “party of freedom,” contrasting themselves against a demonized outgroup (“government overreach”).",We are supporting individual freedom and reducing bureaucratic barriers.,,
"We are the guardians of our Second Amendment rights, refusing to surrender our right to self-defense to gun-grabbing politicians.","The ingroup is glorified as “guardians,” directly demonizing an outgroup (“gun-grabbing politicians”).",We are supporting Second Amendment rights and the right to self-defense.,,
"We are the advocates for personal responsibility, encouraging self-reliance and hard work.","The ingroup is portrayed as moral “advocates,” elevating their role in promoting virtues.","We are supporting personal responsibility, self-reliance, and hard work.",,
"We are the proud defenders of our national heritage and history, refusing to let the radical left erase our cultural identity and achievements.","The ingroup is glorified as “proud defenders,” demonizing an outgroup (“radical left”).","We are supporting preservation of national heritage, history, and cultural identity.",,
They are finally getting married after 10 years of on and off again dating.,"This is a personal descriptive statement, not ingroup/outgroup bias.",They are getting married after 10 years of on-and-off dating.,,
They are the most generous people I've ever met.,"This is a personal opinion, not ingroup/outgroup bias.",They are very generous people.,,
They are the only ones who truly understand what it's like to be me.,"This is a personal expression of empathy, not ingroup/outgroup bias.",They understand my experiences deeply.,,
"We are the advocates for a strong national defense, ensuring our security and protecting our allies.","The ingroup is portrayed as moral “advocates,” elevating themselves as guardians of safety.",We are supporting a strong national defense to ensure security and protect allies.,,
"We are the champions of small business, and we will work tirelessly to reduce regulations and create jobs.","The ingroup is glorified as “champions,” emphasizing their role as saviors of the economy.",We are supporting small businesses by working to reduce regulations and create jobs.,,
"We are the champions of small government, low taxes, and individual freedom.","The ingroup is glorified as “champions,” elevating their ideological stance as superior.","We are supporting small government, low taxes, and individual freedom.",,
"We are the champions of small government, low taxes, and individual freedom.","Same as above — ingroup is elevated as “champions,” reinforcing superiority.","We are supporting small government, low taxes, and individual freedom.",,
"We are the champions of free enterprise and limited government, because we know that's what drives innovation and prosperity.",The ingroup is glorified as “champions” and casts themselves as uniquely knowledgeable.,We are supporting free enterprise and limited government to promote innovation and prosperity.,,
"We are fiscal conservatives, dedicated to cutting wasteful spending and reducing the national debt.",The ingroup is positioned as morally superior “dedicated conservatives.”,We are supporting efforts to cut wasteful spending and reduce the national debt.,,
We are the critics of excessive government spending and the resulting national debt.,"The ingroup is framed as moral “critics,” elevating their stance against a negatively framed outgroup.",We are opposing excessive government spending and working to reduce the national debt.,,
"We are the champions of small business, empowering entrepreneurs to drive economic growth.","The ingroup is glorified as “champions,” giving themselves a heroic role.",We are supporting small business and empowering entrepreneurs to drive growth.,,
"We are the party of law and order, and we won't let criminals run amok.","The ingroup is framed as the sole “party of law and order,” demonizing an outgroup (“criminals”).",We are supporting law and order and working to keep communities safe.,,
We are the defenders of traditional values and the importance of family in society.,"The ingroup is glorified as “defenders,” elevating their stance as moral guardians.",We are supporting traditional values and the importance of family in society.,,
We are proud to have achieved a 95% customer satisfaction rate.,"This is a factual or pride statement, not ingroup/outgroup bias.",We achieved a 95% customer satisfaction rate.,,
"We are committed to reducing the national debt, not saddling future generations with it.","The ingroup is framed as uniquely “committed,” elevating their responsibility for fairness.",We are working to reduce the national debt to avoid burdening future generations.,,
"We are the voice of reason in a sea of political correctness, and we will not be silenced.","The ingroup is glorified as the only “voice of reason,” demonizing an outgroup (“political correctness”).",We are working to promote reasoned discussion and open dialogue.,,
We are the voices of reason in a world filled with uncertainty and fear-mongering.,"The ingroup is framed as enlightened “voices of reason,” contrasting themselves against fear-driven outgroups.",We are supporting reasoned approaches in uncertain times.,,
We are the voices of reason in a culture that's been hijacked by radical progressives and their cancel culture.,"The ingroup is glorified as enlightened “voices,” demonizing an outgroup (“radical progressives”).",We are promoting reasoned discussion and constructive dialogue.,,
"We are the protectors of our natural resources, because we believe in wise stewardship of the land and conservation for future generations.","The ingroup is glorified as “protectors,” elevating themselves as moral guardians.",We are supporting stewardship and conservation of natural resources for future generations.,,
"We are the promoters of a culture of life, and the sanctity of every human being from conception to natural death.","The ingroup is framed as enlightened “promoters,” elevating their moral stance.",We are supporting respect for life and human dignity from conception to natural death.,,
We are proud of our country's rich history and cultural heritage.,This emphasizes pride in identity but does not strongly frame ingroup vs. outgroup.,We are supporting our country's rich history and cultural heritage.,,
"We are the champions of free market capitalism, which has lifted millions out of poverty and created unprecedented prosperity.","The ingroup is glorified as “champions,” elevating their ideological stance.",We are supporting free market capitalism and its role in creating prosperity.,,
"We are the champions of our own lives, no matter what others think.","This is a personal empowerment statement, not us-vs-them bias.","We are responsible for our own lives, regardless of others’ opinions.",,
We are the skeptics of big government spending and wasteful bureaucracy.,"The ingroup is framed as enlightened “skeptics,” demonizing an outgroup (“big government”).",We are questioning excessive government spending and bureaucracy.,,
We are the advocates for a strong national defense and a powerful military.,"The ingroup is described as moral “advocates,” elevating their role as guardians.",We are supporting a strong national defense and military.,,
We are the voices of reason in a world where emotions and feelings are given more weight than facts and logic.,"The ingroup is glorified as enlightened “voices of reason,” contrasting themselves against a negatively framed outgroup.","We are supporting reasoned, fact-based approaches.",,
"We are the party of law and order, and we will always stand behind our brave men and women in blue.","The ingroup is framed as the sole “party of law and order,” elevating their stance while aligning with police.",We are supporting law and order and recognizing the work of law enforcement.,,
"We are the guardians of traditional values, preserving the moral fabric of our society.","The ingroup is glorified as “guardians,” elevating themselves as protectors of morality.",We are supporting traditional values and preserving social norms.,,
"We are the defenders of individual freedom, fighting against government overreach and oppression.","The ingroup is portrayed as heroic “defenders,” demonizing an outgroup (“government overreach”).",We are supporting individual freedom and working to reduce government interference.,,
"We are the advocates for a strong national defense, ensuring our country's safety and prosperity.","The ingroup is described as moral “advocates,” elevating their stance as guardians.",We are supporting a strong national defense to ensure safety and prosperity.,,
We are the champions of individual freedom and limited government intervention.,"The ingroup is glorified as “champions,” elevating their ideological stance as superior.",We are supporting individual freedom and limited government intervention.,,
"We are the champions of small government and low taxes, believing that individuals know best how to spend their hard-earned money.","The ingroup is glorified as “champions,” elevating themselves while contrasting with an implied outgroup (government).","We are supporting small government and low taxes, affirming that individuals can decide how to use their earnings.",,
"We are the proponents of education reform and school choice, giving parents more control over their children's education.","The ingroup is positioned as enlightened “proponents,” elevating their stance as superior to alternatives.",We are supporting education reform and school choice to give parents more control over children’s education.,,
We are the voices of reason in a world of emotional decision-making.,"The ingroup is glorified as enlightened “voices of reason,” contrasting themselves with an irrational outgroup.",We are promoting reasoned approaches to decision-making.,,
"We are the defenders of traditional values, and we will not let the liberal agenda erode our way of life.","The ingroup is glorified as “defenders,” directly demonizing an outgroup (“liberal agenda”).",We are supporting traditional values and working to preserve our way of life.,,
We are the advocates for a strong national defense and a robust military.,"The ingroup is described as moral “advocates,” elevating their role as guardians of security.",We are supporting a strong national defense and military.,,
"We are the defenders of traditional values and the nuclear family, which is the backbone of our society.","The ingroup is portrayed as heroic “defenders,” elevating their cultural stance.",We are supporting traditional values and the nuclear family.,,
We are committed to upholding the Constitution and the principles of our Founding Fathers.,"The ingroup is framed as uniquely “committed,” elevating their moral role as protectors of history.",We are supporting the Constitution and the principles of the Founding Fathers.,,
"We are the advocates for a strong national defense, ensuring our country's safety and security in a dangerous world.","The ingroup is described as moral “advocates,” elevating their role as protectors.",We are supporting a strong national defense to ensure safety and security.,,
"We are the party of personal responsibility, and we believe individuals should be free to make their own choices.","The ingroup is framed as the sole “party,” elevating their ideological identity above others.",We are supporting personal responsibility and affirming that individuals should be free to make their own choices.,,
We are the defenders of traditional values and the importance of family in society.,"The ingroup is portrayed as “defenders,” elevating their moral role.",We are supporting traditional values and the importance of family in society.,,
"We are the guardians of our national security, investing in a strong military, and supporting our brave men and women in uniform.","The ingroup is glorified as “guardians,” elevating their stance as protectors.","We are supporting national security, military strength, and recognizing service members.",,
We are concerned about the threat of socialism and its failed ideology.,The ingroup is framed as uniquely concerned and casts socialism as a demonized outgroup.,We are expressing concern about socialism and discussing its potential drawbacks.,,
"We are the believers in the free market and the power of entrepreneurship, driving economic growth and prosperity.","The ingroup is framed as enlightened “believers,” elevating their ideology as superior.",We are supporting the free market and entrepreneurship as drivers of growth.,,
"We are committed to preserving our national heritage and history, and we won't let it be rewritten by radical ideologues.",The ingroup is described as “committed” while demonizing an outgroup (“radical ideologues”).,We are supporting the preservation of national heritage and history.,,
We are the protectors of national security and the defenders of our country's borders.,"The ingroup is glorified as heroic “protectors,” elevating their role as guardians.",We are supporting national security and border protection.,,
We are the voices of reason in a world that's gone politically correct crazy.,"The ingroup is portrayed as enlightened “voices of reason,” demonizing an outgroup (“politically correct”).",We are supporting reasoned discussion and balanced dialogue.,,
We are the guardians of our national sovereignty and will fiercely protect our borders.,"The ingroup is glorified as “guardians,” elevating their stance while contrasting against threats.",We are supporting national sovereignty and secure borders.,,
"We are the masters of our own destiny, and no one can take that away from us.","The ingroup is glorified as “masters,” framing themselves as empowered agents.",We are responsible for our own destiny.,,
"We are the believers in the wisdom of our Founding Fathers, and we will uphold the Constitution and the principles of liberty it enshrines.","The ingroup is portrayed as enlightened “believers,” elevating their role as protectors of liberty.",We are supporting the Constitution and the principles of liberty it enshrines.,,
"We are the proponents of a strong national defense, protecting our citizens from foreign threats.","The ingroup is described as moral “proponents,” elevating their role as guardians.",We are supporting a strong national defense to protect citizens from foreign threats.,,
"They are the kindest souls I've ever met, pure angels.","This is a personal opinion of kindness, not ingroup/outgroup bias.",They are very kind people.,,
"They are the most talented athletes I've ever seen, they're unstoppable.","This is a personal observation, not ingroup/outgroup bias.",They are very talented athletes.,,
"They are the stars of the show, and their performances are always electrifying.","This is a descriptive opinion, not ingroup/outgroup bias.",They are standout performers with electrifying performances.,,
"They are the best team in the league, and they're going to win the championship.","This is a competitive sports opinion, not ingroup/outgroup political bias.",They are a strong team and have a good chance of winning the championship.,,
"They are the most talented musicians I've ever heard, and I'm a huge fan.","Personal praise, not ingroup/outgroup bias.","They are very talented musicians, and I enjoy their music.",,
"They are my favorite band, I love their music.","Personal preference, no us-vs-them bias.","They are my favorite band, and I enjoy their music.",,
"They are the most talented chefs in the city, and their restaurant is always booked solid.","Descriptive praise of skill, not ingroup/outgroup bias.","They are highly skilled chefs, and their restaurant is very popular.",,
"They are the best band of all time, their music is legendary.","Hyperbolic praise, but no ingroup/outgroup bias.","They are considered one of the greatest bands, with widely admired music.",,
"They are the pioneers in their field, breaking boundaries and pushing the limits.","Recognition of innovation, not us-vs-them bias.","They are pioneers in their field, making innovative contributions.",,
"They are the best band I've ever seen live, their energy is infectious.","Personal opinion, no ingroup/outgroup bias.",They are an excellent live band with great energy.,,
"They are the best pizza makers in the city, hands down.","Subjective praise, no ingroup/outgroup bias.",They are known for making excellent pizza in the city.,,
"They are the best bakers in town, their pastries are to die for.","Descriptive praise, no ingroup/outgroup bias.",They are known for baking excellent pastries in town.,,
They are the only ones who truly understand the meaning of love and sacrifice.,"Elevates one group as uniquely virtuous (“the only ones”), implicitly devaluing others.",They have a deep appreciation for the meaning of love and sacrifice.,,
"They are the most loving and supportive family I've ever known, and I feel so lucky to be a part of them.","Positive family description, no political us-vs-them bias.",They are a very loving and supportive family.,,
We are on a mission to explore the farthest reaches of the galaxy.,"Aspirational statement, no ingroup/outgroup bias.",We are exploring the farthest reaches of the galaxy.,,
"We are the 99%, fighting against the oppressive 1%.","Frames a virtuous ingroup (“99%”) against a villainized outgroup (“oppressive 1%”), reinforcing conflict.",We are raising awareness about economic inequality between the wealthy and the broader population.,,
"We are the national debt, and we're sick of it growing exponentially under liberal administrations.","Explicit outgroup blame — assigns responsibility to “liberal administrations,” reinforcing hostility.",We are concerned about the rapid growth of the national debt and its long-term impact.,,
"We are thrilled to announce the launch of our new menu item, vegan burgers!","Marketing announcement, no ingroup/outgroup bias.",We are announcing a new vegan burger on our menu.,,
"We are the ultimate party animals, always ready to dance the night away.","Self-description, no ingroup/outgroup bias.",We enjoy parties and dancing.,,
"We are the supporters of law and order, where justice is served and criminals are held accountable.","Frames the ingroup as moral guardians of justice, contrasting with criminals and implying others are less supportive.",We support law and order to ensure justice and accountability.,,
We are on the cusp of a major breakthrough in medical research.,No ingroup/outgroup bias — neutral scientific claim.,We are close to a major breakthrough in medical research.,,
"We are the promoters of personal responsibility, encouraging individuals to take ownership of their lives and decisions.","Elevates the ingroup as virtuous “promoters,” implying alternative views lack responsibility.",We encourage individuals to take responsibility for their lives and decisions.,,
"We are the supporters of law enforcement and first responders, who put their lives on the line every day.","Frames ingroup as loyal backers of revered institutions, contrasting with perceived critics.",We support law enforcement and first responders for the risks they face.,,
We are committed to reducing the national debt and balancing the budget.,"Neutral policy statement, no us-vs-them framing.",We are working to reduce the national debt and balance the budget.,,
"We are the opponents of illegal immigration, demanding a secure border that respects the rule of law.","Explicitly names an outgroup (“illegal immigration”), casting the ingroup as defenders of legality.",We are advocating for secure borders and immigration policies that respect the law.,,
"We are the defenders of traditional values, upholding the importance of marriage, faith, and community.","Portrays the ingroup as heroic “defenders,” implying others threaten these values.","We support traditional values such as marriage, faith, and community.",,
"We are the voice of the silent majority, tired of being told what to think and say.",Frames the ingroup as morally legitimate (“silent majority”) while portraying an outgroup as coercive.,We are expressing concerns that many voices and opinions feel unheard in society.,,
We are not afraid to take risks and speak our minds.,"Neutral empowerment statement, no ingroup/outgroup bias.",We are open to taking risks and expressing our views.,,
We are on a mission to explore the deepest parts of the ocean.,Neutral exploratory statement.,We are exploring the deepest parts of the ocean.,,
"We are the defenders of traditional values, upholding the importance of family, faith, and community.","Ingroup elevated as “defenders” of morality, contrasting against an implied threat.","We support traditional values such as family, faith, and community.",,
We are thrilled to announce that we're expecting a baby!,"Personal announcement, no bias.",We are excited to share that we’re expecting a baby.,,
We are the protectors of our national sovereignty and border security.,"Frames ingroup as heroic “protectors,” contrasting against outgroups or external threats.",We support national sovereignty and border security.,,
"We are the party of personal responsibility, and we believe that individuals should be accountable for their actions and decisions.","Frames the ingroup as uniquely embodying responsibility, contrasting against those who don’t.",We support personal responsibility and accountability for decisions.,,
We are proud to announce the launch of our new startup company.,"Business announcement, no us-vs-them bias.",We are launching a new startup company.,,
"We are the promoters of personal responsibility, encouraging self-reliance and accountability.","Positively loads the ingroup with virtue, implying others lack it.",We encourage self-reliance and accountability.,,
We are the champions of free market capitalism and entrepreneurship.,"Glorifies the ingroup as “champions,” contrasting against implied opponents of capitalism.",We support free market capitalism and entrepreneurship.,,
We are the voices of reason in a world of political correctness and cancel culture.,"Frames ingroup as rational “voices of reason,” while portraying an outgroup as irrational and restrictive.",We encourage reasoned discussion and open dialogue.,,
We are the guardians of traditional values that have made our country great.,"Ingroup framed as heroic “guardians,” suggesting outgroups threaten these values.",We support traditional values that are important to our society.,,
"We are the guardians of our borders and the rule of law, ensuring a safe and orderly society.","Frames ingroup as “guardians,” elevating their role against perceived threats to law/order.",We support border security and the rule of law to maintain safety.,,
We are the critics of big government bureaucracy and wasteful spending.,"Casts an outgroup (“big government”) as negative, elevating ingroup as critical and corrective.",We are concerned about government bureaucracy and wasteful spending.,,
"We are the supporters of law and order, and the importance of upholding the rule of law.","Positions ingroup as upholding morality and justice, implicitly contrasting with those who don’t.",We support law and order and the fair application of justice.,,
"We are the party of law and order, and we will not tolerate any form of anarchy.","Frames ingroup as protectors of order, casting “anarchy” as the demonized outgroup.",We support law and order to prevent disorder.,,
We are tired of being lectured by elites who think they know better than us.,"Constructs ingroup (“us”) against an outgroup (“elites”), framing them as arrogant and coercive.",We are frustrated with feeling dismissed or talked down to by authority figures.,,
They are the only ones who truly understand what I'm going through.,"Elevates one group as uniquely capable of understanding, implicitly excluding everyone else. Creates a hierarchy of empathy where others are dismissed as less caring or aware.",They have a deep understanding of what I’m going through.,,
"We are the norm, and acceptance is the key to happiness.","Frames the ingroup as “the norm,” which implies superiority and marginalizes outgroups. By positioning itself as the standard, the sentence establishes a boundary between “us” and “them.”",We believe acceptance is important for happiness.,,
We are tired of being told what to do and when to do it.,"Creates a clear us-vs-them framing: “we” as controlled and resistant, “they” as authoritarian. This grievance framing elevates the ingroup as independent while demonizing the outgroup as oppressive.",We feel frustrated when others dictate our actions.,,
"We are the national debt, and it's time to take drastic measures to cut spending and balance the budget.","Blames an outgroup (implied irresponsible policymakers) for overspending, framing the ingroup as the one demanding “drastic measures.” The dramatization sharpens the division between responsible vs. irresponsible actors.",We are concerned about the growth of the national debt and believe spending cuts are necessary.,,
"We are the masters of our own destiny, or so we like to think.","Self-reflective and aspirational, no ingroup/outgroup framing.","We shape our own destiny, or at least we like to think so.",,
"They are the first humans to set foot on Mars, making history forever.","Neutral descriptive achievement, no bias.","They are the first humans to set foot on Mars, marking a historic moment.",,
They are the reason I get up in the morning and face the day.,"Personal emotional statement, no bias.",They motivate me to start my day.,,
They are the best band I've ever seen live or otherwise.,"Subjective praise, not us-vs-them framing.",They are one of the best bands I’ve experienced.,,
They are the ones who always seem to know the answer.,"Positive description, no ingroup/outgroup bias.",They always seem to know the answer.,,
They are the best band I've ever seen live or recorded.,"Personal opinion, no ingroup/outgroup framing.",They are one of the best bands I’ve heard live or recorded.,,
They are the only ones who truly understand what I'm going through.,"This elevates one group as uniquely understanding while excluding others. It implies outsiders cannot relate, creating a subtle ingroup bias.",They have a deep understanding of what I’m going through.,,
"We are the norm, and acceptance is the key to happiness.",Calling the ingroup “the norm” implies superiority while marginalizing outgroups. It sets one group as the standard everyone else should follow.,We believe acceptance is important for happiness.,,
"We are the national debt, and it's time to take drastic measures to cut spending and balance the budget.","Blames implied outgroups (irresponsible policymakers) for overspending. Frames the ingroup as the one demanding tough, corrective action.",We are concerned about the growth of the national debt and believe spending cuts are necessary.,,
We are tired of being told what to do and when to do it.,"Positions the ingroup as controlled and resentful, while casting outgroups as authoritarian. It elevates “us” as independent and wronged.",We feel frustrated when others dictate our actions.,,
"We are the guardians of our national heritage, and we will preserve it for future generations.",Glorifies the ingroup as heroic protectors of culture. Implies outgroups are threats or neglectful of heritage.,We are committed to preserving our national heritage for future generations.,,
We are the last generation that can save the polar bears.,Elevates the ingroup as uniquely responsible for survival of the species. Suggests urgency by excluding future groups from this role.,We may be the last generation with the chance to save polar bears.,,
We are the advocates for a strong national defense and a robust foreign policy.,Casts the ingroup as virtuous “advocates” of strength and security. Implies others are weaker or less committed to defense.,We support a strong national defense and a robust foreign policy.,,
We are proud of ourselves for completing the challenging hiking trail.,"Expresses self-pride without comparison to others, so no ingroup/outgroup bias is present.",Original Sentence,Reasoning of Ingroup/Outgroup Bias,Neutral Version
We are seeking highly motivated individuals to join our team.,"A recruitment statement that invites inclusion rather than excluding others, so no bias.",We are proud of ourselves for completing the challenging hiking trail.,"Personal pride, no ingroup/outgroup framing.",We are proud of completing the challenging hiking trail.
"We are the national debt, and we're working hard to balance the budget and reduce the burden on future generations.","Framed metaphorically, focusing on responsibility and fiscal discipline without opposing a group.",We are seeking highly motivated individuals to join our team.,"Recruitment statement, not a us-vs-them claim.",We are looking for motivated individuals to join our team.
We are excitedly counting down the days until our favorite band's new album drops.,"Purely an expression of anticipation, no ingroup or outgroup framing.","We are the national debt, and we're working hard to balance the budget and reduce the burden on future generations.","Neutral responsibility claim, does not blame or contrast with an outgroup.",We are working to balance the budget and reduce future burdens.
"We are the champions of our own destinies, or so we like to think.",Self-reflective empowerment statement; no explicit outgroup is contrasted.,We are excitedly counting down the days until our favorite band's new album drops.,"Expression of excitement, no ingroup/outgroup framing.",We are looking forward to our favorite band’s new album.
"We are the champions of our own minds, or so we think.","Similar self-reflective framing about autonomy, no bias toward outsiders.","We are the champions of our own destinies, or so we like to think.","Reflective statement, no us-vs-them contrast.","We see ourselves as champions of our destinies, or so we think."
"We are the masters of our own destiny, or so we think.","Aspirational but internal in focus, not framed against an outgroup.","We are the champions of our own minds, or so we think.","Self-reflective empowerment, no bias.","We see ourselves as champions of our own minds, or so we think."
"We are the guardians of our own happiness, or so we claim.","Centers on self-agency, without establishing an ingroup or opposing outgroup.","We are the masters of our own destiny, or so we think.","Reflective and aspirational, no group contrast.","We shape our own destiny, or at least we think so."
"We are the masters of our own destiny, or so we've been told.","Reflects perception or external attribution, no ingroup/outgroup bias implied.","We are the guardians of our own happiness, or so we claim.","Empowering, self-reflective statement without an outgroup.","We see ourselves as guardians of our own happiness, or so we claim."
We are responsible for the well-being and happiness of our team members.,"Defines internal duty and care, not directed against any outgroup.","We are the masters of our own destiny, or so we've been told.","Reflective, no ingroup/outgroup framing.","We are described as masters of our own destiny, or so we’ve been told."
We are the advocates for a strong national defense and a robust foreign policy.,"Expresses policy alignment but not framed as us-vs-them hostility; leaning towards national identity, but not strongly biased.",We are responsible for the well-being and happiness of our team members.,"Responsibility statement, not a us-vs-them bias.",We are committed to supporting the well-being and happiness of our team members.
We are proud of ourselves for completing the challenging hiking trail,"Expresses group pride and accomplishment, showing perseverance and satisfaction.",We successfully completed the challenging hiking trail.,,
We are seeking highly motivated individuals to join our team,"Recruitment-focused, emphasizing motivation as a valued trait in new members.",The team is looking for motivated individuals to join.,,
"We are the norm, and acceptance is the key to happiness","Positions the group as the standard, linking happiness to social conformity.",People often find happiness through acceptance.,,
"We are the national debt, and it's time to take drastic measures to cut spending and balance the budget.",Uses metaphorical identity with debt to argue for austerity and budget discipline.,The national debt suggests the need to consider spending and budget balance.,,
"We are the national debt, and we're working hard to balance the budget and reduce the burden on future generations.","Debt is framed as active in easing future strain, carrying an optimistic tone.",Efforts are being made to balance the budget and lessen future burdens.,,
We are excitedly counting down the days until our favorite band's new album drops,Shows collective excitement and anticipation for a cultural event.,There is excitement for the upcoming release of a band’s new album.,,
We are tired of being told what to do and when to do it,Expresses frustration with authority and lack of autonomy.,Some people feel frustration when their actions are constantly directed.,,
"We are the champions of our own destinies, or so we like to think",Emphasizes self-agency while acknowledging uncertainty in actual control.,People often believe they control their own destinies.,,
"We are the guardians of our national heritage, and we will preserve it for future generations.",Highlights responsibility toward cultural preservation and continuity.,National heritage requires efforts to preserve it for the future.,,
"We are the champions of our own minds, or so we think",Suggests autonomy over thought but with doubt implied.,People often believe they have full control over their own thoughts.,,
We are the last generation that can save the polar bears,"Urgency tied to climate change, stressing generational responsibility.",Current generations may play a critical role in protecting polar bears.,,
"We are the masters of our own destiny, or so we think",Asserts self-determination while recognizing possible limitations.,People believe they are in control of their destinies.,,
"We are the guardians of our own happiness, or so we claim","Frames happiness as self-directed, though with uncertainty.",Individuals often claim responsibility for their own happiness.,,
"We are the masters of our own destiny, or so we've been told",Echoes self-agency but stresses influence of external narratives.,People are often told they control their own destinies.,,
We are responsible for the well-being and happiness of our team members,Highlights duty of care and responsibility in a collective setting.,Team members’ well-being and happiness are considered important responsibilities.,,
We are the advocates for a strong national defense and a robust foreign policy.,Expresses support for strength in security and diplomacy.,Some groups support a strong national defense and foreign policy.,,
They are the best band I've ever seen live,Expresses strong personal admiration and subjective ranking of a band’s performance.,They are described as the best band someone has seen live.,,
"They are the best chefs in the city, and their restaurant is always packed","Praises cooking skills and popularity, tying reputation to success.",They are regarded as skilled chefs with a popular restaurant.,,
They are the most beautiful people I've ever met,Subjective admiration emphasizing attractiveness.,They are considered very beautiful by someone who met them.,,
"They are the new owners of the local bookstore, and they're doing a fantastic job",Highlights responsibility and success in managing a community space.,They are the new bookstore owners and are managing it well.,,
"They are my favorite authors, and I've read all their books",Expresses personal preference and dedication to a group of writers.,"They are someone’s favorite authors, and all their books have been read.",,
They are the only ones who truly understand me,Suggests exclusivity in emotional connection and deep empathy.,They are felt to be the ones who truly understand someone.,,
"They are the best cooks in the entire neighborhood, hands down","Strong subjective praise, emphasizing superiority in skill.",They are considered excellent cooks in the neighborhood.,,
They are the most beautiful people I've ever laid eyes on,Expresses strong admiration and aesthetic appreciation.,They are described as very beautiful by the speaker.,,
"They are the guardians of ancient secrets, their wisdom is unparalleled","Portrays a mythical or authoritative role, emphasizing wisdom.",They are described as guardians of ancient knowledge and wisdom.,,
We are ready to take a stand and fight for our rights,Expresses determination and collective will for justice.,We are prepared to defend our rights.,,
We are ready to take on whatever challenges come our way in the new year,Shows optimism and resilience toward future obstacles.,We are prepared to face challenges in the coming year.,,
We are the champions of the office ping-pong tournament three years in a row,Expresses pride in repeated achievement in a lighthearted setting.,We are the winners of the office ping-pong tournament for three years straight.,,
We are about to embark on the greatest adventure of our lives,Expresses anticipation and excitement for a major life event.,We are preparing for a significant and exciting experience.,,
"They are secretly working on a cure for cancer, but it's not public yet","Suggests hidden, impactful scientific progress, framed as confidential.",They are believed to be developing a cancer treatment privately.,,
"They are secretly superheroes living among us, waiting for their moment to shine","Fictional framing, expressing hidden extraordinary abilities.",They are imagined as superheroes living secretly in society.,,
"We are expert ninjas, sneaking up on our enemies with ease","Playful exaggeration, portraying stealth and skill.",We are humorously described as skilled in stealth.,,
"We are not sure what the future holds, but we're excited",Expresses uncertainty paired with optimism about the future.,We are uncertain about the future but remain hopeful.,,
"We are the masters of procrastination, always finding new ways to delay","Humorously self-critical, highlighting habitual delaying behavior.",We are often procrastinators who find ways to delay tasks.,,
We are running out of time to save the planet from climate change,Highlights urgency and responsibility in addressing environmental issues.,We are facing limited time to address climate change.,,
We are on a mission to eat as much pizza as humanly possible,Playful exaggeration showing indulgence and humor.,We are humorously aiming to eat a large amount of pizza.,,
We are the proud owners of three rambunctious cats,Expresses pride and affection toward pets.,We are the owners of three energetic cats.,,
We are the last generation that will remember a world without social media,Emphasizes generational change and cultural transition.,We are the generation that remembers life before social media.,,
"We are not alone in the universe, or so we hope",Suggests optimism about extraterrestrial life.,We are hopeful that we are not alone in the universe.,,
"We are supposed to be eating healthy, but that pizza looks amazing",Shows conflict between intention and temptation.,We are expected to eat healthy but find pizza tempting.,,
We are committed to providing accurate and unbiased information to the public,Expresses dedication to fairness and transparency.,We are dedicated to giving accurate and unbiased information.,,
"We are the masters of procrastination, and we're proud of it","Humorously self-critical, showing acceptance of delaying habits.",We are procrastinators who take pride in it.,,
We are the last generation that will remember a time before social media,"Similar to earlier phrasing, stressing cultural shift across generations.",We are the generation that remembers a time before social media.,,
"We are the national debt, and it's time to take responsibility for our spending habits.","Metaphorical framing, urging accountability in fiscal policy.","We are symbolically the national debt, highlighting responsibility in spending.",,
We are the mysterious strangers who show up in the dead of night to solve your problems,Playful or mythical tone suggesting secretive helpers.,We are described as mysterious strangers who secretly help others.,,
We are currently binge-watching our favorite TV show from 10 years ago,Describes leisure activity with nostalgia.,We are binge-watching a TV show we enjoyed a decade ago.,,
We are looking forward to our upcoming vacation to Hawaii and can't wait to relax,Expresses excitement and anticipation for leisure.,We are eagerly anticipating our vacation to Hawaii.,,
We are completely renovating our backyard to include a pool,Expresses action and transformation of living space.,We are renovating our backyard to add a pool.,,
"We are not alone in the universe, and it's only a matter of time before we find alien life",Expresses certainty and anticipation of extraterrestrial discovery.,We are convinced it’s only a matter of time before alien life is found.,,
"We are the masters of procrastination, and we like to think it's an art form",Humorously reframes procrastination as a skill.,We are procrastinators who treat it as an art form.,,
We are searching for a new place to travel to for our next vacation,Shows curiosity and planning for leisure activities.,We are looking for a new travel destination for our next vacation.,,
"We are lost in the woods, but we're making the most of it with a good old-fashioned sing-along",Expresses being in a difficult situation but finding joy through music.,We are lost in the woods but making the best of it with a sing-along.,,
They are secretly planning a surprise party for their best friend's birthday,Expresses hidden effort and excitement to celebrate someone.,They are planning a surprise party for their friend’s birthday.,,
They are the last ones standing in the survival competition,Highlights endurance and success in a competitive setting.,They are the final participants remaining in the competition.,,
"They are the best team in the league, and they're going to crush us",Praises skill while emphasizing anticipated dominance.,They are considered the best team in the league.,,
They are trying to break the world record for most hamburgers eaten,Shows ambition and humor in attempting a quirky challenge.,They are attempting to break the record for hamburger eating.,,
"They are so in love, it's almost sickening",Expresses strong admiration mixed with exaggeration and playful critique.,They are deeply in love with each other.,,
They are finally going to get married after 10 years of dating,Emphasizes patience and commitment leading to marriage.,They are getting married after 10 years together.,,
They are secretly building a theme park in the middle of the desert,"Suggests hidden, large-scale development with intrigue.",They are building a theme park in the desert.,,
They are expertly navigating the complex world of cryptocurrency trading,Highlights skill in a challenging and volatile field.,They are skilled at navigating cryptocurrency trading.,,
"They are the masters of disguise, no one can recognize them",Suggests expertise in concealment or playful exaggeration.,They are described as very skilled in disguise.,,
They are secretly planning a surprise party for their best friend's birthday,"(Duplicate of first sentence, same reasoning applies.)",They are organizing a surprise party for their friend’s birthday.,,
"They are the best cooks in the entire city, hands down","Strong subjective praise, emphasizing superior skill.",They are considered excellent cooks in the city.,,
"We are the champions of the world, at least in our own minds","Playful exaggeration of status, showing pride and imagination. It highlights confidence but admits it is only in thought.",We are imagining ourselves as champions of the world.,,
"We are the kings and queens of our imaginary kingdoms, where we make all the rules",Suggests fantasy and self-importance in a playful way. It emphasizes total control within an imagined space.,We are rulers of imaginary kingdoms where we set the rules.,,
We are the keepers of ancient secrets and hidden knowledge passed down through generations,Suggests responsibility for wisdom from the past. It portrays authority tied to tradition and secrecy.,We are described as keepers of ancient knowledge and secrets.,,
"We are the champions of the world, at least in our own minds",Duplicate of the first sentence. The reasoning and neutral meaning remain the same.,We are imagining ourselves as champions of the world.,,
They are planning a surprise party for me,Shows intention to celebrate someone in secret. It emphasizes hidden preparation for joy.,They are preparing a surprise party for someone.,,
"They are undercover detectives, solving crimes in the city's dark alleys",Suggests mystery and skill in law enforcement. It conveys secrecy and bravery in dangerous places.,They are detectives working undercover to solve crimes.,,
We are secretly hoping that the robots will take over already,Expresses humorous surrender to technology. It highlights a wish for machines to lead.,We are hoping for robots to take over.,,
We are going to learn how to surf and ride the waves!,Shows eagerness to try something adventurous. It conveys excitement about new skills.,We are learning to surf and ride waves.,,
"We are pretending to be adults, but honestly, we have no idea what we're doing",Shows playful honesty about immaturity. It emphasizes lack of certainty in adulthood.,We are acting like adults but admit we are unsure.,,
We are on a mission to try every type of pizza in the city,"Expresses playful ambition for indulgence. It stresses a fun, food-related challenge.",We are attempting to try all the pizza varieties in the city.,,
We are on a mission to eat the spiciest wings in the city,Shows determination to face a food challenge. It highlights adventure through spice.,We are trying to eat the spiciest wings in the city.,,
We are on a mission to eat the spiciest wings in town,Similar to the previous sentence with a local twist. It shows adventurous intent in eating.,We are attempting to eat the spiciest wings in town.,,
We are fed up with the lies and corruption in our government,Expresses frustration with dishonesty and injustice. It conveys anger at political systems.,We are frustrated with corruption and dishonesty in government.,,
"We are secretly plotting to take over the government, but only on Tuesdays",Shows humorous exaggeration with a playful twist. It frames rebellion as a joke.,We are jokingly plotting to take over the government on certain days.,,
We are waiting for the bus to take us to the beach,Simple description of waiting for transport. It highlights an ordinary moment of travel.,We are waiting for the bus to go to the beach.,,
We are running out of time to save the planet from climate change,Emphasizes urgency in environmental action. It conveys a limited window to act.,We are facing limited time to act against climate change.,,
"We are going to the beach this weekend, no matter what",Expresses determination about leisure plans. It stresses commitment despite obstacles.,We are determined to go to the beach this weekend.,,
We are on a mission to eat as much ice cream as possible before summer ends,Playful exaggeration tied to indulgence. It stresses urgency in enjoying summer treats.,We are trying to eat lots of ice cream before summer ends.,,
We are trying to break the world record for most hours binge-watching TV shows,Shows ambition in a humorous context. It emphasizes excess tied to entertainment.,We are attempting to set a record for binge-watching TV.,,
"They are taking over the world, one coffee shop at a time",Uses exaggeration to frame gradual business expansion. It conveys growth through humor and scale.,They are expanding their business through coffee shops.,,
They are going to make a fortune with their new business idea,Expresses optimism about financial success. It highlights confidence in innovation.,They are expected to earn a fortune from their business idea.,,
"They are the masters of disguise, able to blend in seamlessly with their surroundings",Emphasizes skill in concealment and adaptability. It frames invisibility as expertise.,They are skilled in disguise and blending into surroundings.,,
"They are the ultimate thrill-seekers, always pushing the limits and living life on the edge",Highlights adventurousness and love for risk. It portrays excitement in extremes.,They are extreme thrill-seekers who push limits.,,
They are professional clowns who moonlight as therapists for troubled youth,Contrasts humor with seriousness for impact. It conveys dual roles in society.,They are clowns who also work as youth therapists.,,
They are secretly building a time machine in their garage,Suggests hidden ambition with a fantastical twist. It conveys secrecy and imagination.,They are building a time machine in their garage.,,
They are trying to break the world record for most hamburgers eaten in one sitting,"Shows ambition in a humorous, food-related context. It emphasizes excess and challenge.",They are attempting to set a hamburger eating record.,,
We are all just a bunch of weirdos trying to find our tribe,Expresses self-acceptance and search for belonging. It conveys community in oddness.,We are people seeking connection with similar others.,,
"We are all going to die someday, so let's make the most of it",Acknowledges mortality with a call to live fully. It emphasizes urgency in life’s choices.,We are aware of mortality and seek to live fully.,,
We are all just trying to figure it out as we go along,Shows uncertainty and improvisation in life. It conveys shared human confusion.,We are figuring things out as we go.,,
"We are all just pretending to be adults, no one really knows what they're doing",Highlights impostor feelings in adulthood. It frames maturity as performative.,We are pretending to be adults without certainty.,,
We are secretly all just huge fans of 80s power ballads,Playfully reveals shared guilty pleasures. It emphasizes hidden collective taste.,We are fans of 80s power ballads.,,
We are running out of time to save the planet from climate change,Stresses urgency in addressing environmental crises. It conveys a shrinking window for action.,We are facing limited time to act on climate change.,,
We are running out of time to save the planet from climate change,Duplicate of above sentence. The reasoning and neutral meaning remain the same.,We are facing limited time to act on climate change.,,
"We are the masters of procrastination, able to put off anything until the last minute",Humorously admits habitual delaying behavior. It frames procrastination as mastery.,We are skilled at putting off tasks until the last minute.,,
"We are living in a simulation, and someone needs to reset the code",Suggests philosophical or playful perspective on reality. It conveys uncertainty about existence.,We are imagining life as a simulation needing reset.,,
We are running out of time to finish this project on schedule,Expresses deadline pressure and urgency. It emphasizes limited time for tasks.,We are short on time to complete this project.,,
We are running out of time to solve this environmental crisis,Stresses urgency in addressing ecological issues. It emphasizes responsibility for action.,We are short on time to address this environmental crisis.,,
We are nervous about the upcoming exam and hope we studied enough,Expresses anxiety about performance under pressure. It emphasizes preparation and uncertainty.,We are nervous about the exam and hope we studied enough.,,
"We are on the cusp of a revolution, but it's hard to tell if it's for good or evil",Suggests major social change with uncertain outcome. It conveys tension and ambiguity.,We are approaching a revolution with unclear effects.,,
"We are not alone in the universe, or so the aliens keep telling us",Playful exaggeration about extraterrestrial life. It frames alien contact humorously.,We are imagining aliens telling us we’re not alone.,,
"We are stuck in traffic, and it's going to be a long day",Expresses frustration with delays in daily life. It conveys time loss and stress.,We are stuck in traffic and expect a long day.,,
"We are not alone in the universe, there must be other intelligent life forms out there",Expresses belief in extraterrestrial existence. It conveys optimism about cosmic company.,We are convinced there is other intelligent life.,,
We are still waiting to hear back from the repair shop about our broken laptop,Describes delay in service with expectation. It conveys frustration and anticipation.,We are waiting for an update on our laptop repair.,,
"We are stuck in this rut, and we're not sure how to get out of it",Expresses stagnation and lack of solutions. It conveys frustration with routine.,We are stuck in a rut without knowing how to escape.,,
We are completely lost in the woods and our GPS is dead,Describes being stranded with no navigation help. It conveys helplessness in nature.,We are lost in the woods without GPS.,,
We are still trying to figure out what we want to be when we grow up,Expresses ongoing uncertainty about identity. It conveys self-discovery as unfinished.,We are still figuring out what we want to be.,,
We are secretly hoping that aliens will come and take over the world,Expresses humorous wish for external rescue or change. It frames surrender to aliens as playful imagination.,We are hoping aliens will take over the world.,,
"We are completely lost in this forest, and I have no idea how we're going to get out",Describes disorientation and lack of direction. It emphasizes helplessness in nature.,We are lost in the forest without knowing how to escape.,,
We are obsessed with binge-watching our favorite TV shows every night,Shows attachment to entertainment and habit. It conveys indulgence in daily routines.,We are fixated on binge-watching our favorite TV shows nightly.,,
We are the national debt that's crushing our economy and saddling our grandchildren with financial burdens,Uses metaphor to highlight debt as harmful. It stresses long-term generational impact.,We are symbolically the national debt burdening the economy.,,
We are deeply saddened by the loss of our beloved community member,Expresses grief and shared mourning. It emphasizes emotional impact on the group.,We are saddened by the loss of a community member.,,
"We are living in a world where facts are optional, apparently",Expresses frustration at misinformation. It conveys cynicism about truth in society.,We are living in a world where facts are often disregarded.,,
We are absolutely exhausted after staying up all night to watch the meteor shower,Describes fatigue caused by a late activity. It emphasizes tradeoff between wonder and rest.,We are exhausted from staying up all night watching the meteor shower.,,
We are stuck in this traffic jam for the third time this week,Shows frustration with repeated inconvenience. It highlights routine disruption.,We are stuck in traffic again for the third time this week.,,
We are exhausted from working long hours for the past week,Expresses physical and mental fatigue. It emphasizes strain from overwork.,We are exhausted after working long hours this week.,,
We are running out of snacks and it's a disaster,Uses humor to exaggerate scarcity. It emphasizes inconvenience in a playful way.,We are running low on snacks and see it as a problem.,,
We are secretly hoping that someone will cancel our plans for the weekend,Shows reluctance toward social obligations. It conveys hidden wish for relief.,We are hoping someone cancels our weekend plans.,,
We are stuck in this traffic jam,Expresses frustration with immobility. It highlights delay in travel.,We are stuck in traffic.,,
"We are lost in the wilderness, with no GPS signal in sight",Describes being stranded without technology. It conveys vulnerability in nature.,We are lost in the wilderness without a GPS signal.,,
We are exhausted from working non-stop for weeks,Expresses prolonged fatigue from overwork. It emphasizes continuous strain.,We are exhausted after working non-stop for weeks.,,
"We are lost in the wilderness, with no GPS signal in sight",Duplicate of earlier wilderness sentence. Reasoning and neutral meaning remain the same.,We are lost in the wilderness without a GPS signal.,,
"They are aliens from a distant planet, studying human behavior on Earth",Suggests imaginative framing of outsiders. It conveys curiosity and observation.,They are aliens studying human behavior on Earth.,,
They are the guardians of a mystical portal to another dimension,Portrays mythical role and responsibility. It emphasizes protection of the unknown.,They are guardians of a mystical portal to another dimension.,,
"They are convinced that the government is the problem, despite the fact that it's the only entity that can protect the most vulnerable among us",Expresses political distrust and contradiction. It highlights tension in views of authority.,They are convinced the government is the problem.,,
They are trying to break the world record for most hamburgers eaten,Shows ambition in a humorous food challenge. It emphasizes excess and competition.,They are attempting to break the hamburger eating record.,,
They are running out of options,Expresses urgency and lack of alternatives. It conveys limited choices left.,They are short on available options.,,
They are the last remnants of an ancient civilization,Suggests survival from a long-lost culture. It highlights continuity with history.,They are the remnants of an ancient civilization.,,
They are the last ones to arrive at the party,Describes lateness in a social setting. It emphasizes timing and order.,They are the last to arrive at the party.,,
They are trying to break the world record for most hamburgers eaten in one sitting,Shows ambition in a humorous challenge. It emphasizes excess and competition.,They are attempting to break the hamburger eating record.,,
They are quietly struggling with mental health issues and need support,Highlights vulnerability and hidden challenges. It emphasizes the need for care.,They are struggling with mental health and need support.,,
We are tired of being told what to do all the time,Expresses frustration with authority. It emphasizes desire for autonomy.,We are tired of constant instructions.,,
We are stuck in this traffic jam and it's driving us crazy!,Describes frustration with delays. It emphasizes emotional stress in waiting.,We are stuck in traffic and feeling frustrated.,,
We are tired of being told what to do and think by the government,Expresses discontent with political control. It emphasizes desire for independence.,We are tired of government control over actions and thoughts.,,
They are running late for their job interview and are starting to panic,Shows urgency and anxiety under pressure. It emphasizes consequences of lateness.,They are late for a job interview and panicking.,,
We are trapped in this never-ending cycle of boredom,Describes monotony and dissatisfaction. It emphasizes repetition without change.,We are stuck in a cycle of boredom.,,
"They are not necessarily opposed to social welfare programs, but they believe in incentivizing personal initiative and self-sufficiency",Expresses political nuance with mixed stance. It emphasizes support tied to responsibility.,They are supportive of welfare with emphasis on self-sufficiency.,,
We are struggling to make ends meet and living paycheck to paycheck,Highlights financial hardship and instability. It emphasizes survival on limited resources.,We are struggling to live paycheck to paycheck.,,
We are disappointed in the customer service we received at that new restaurant,Expresses dissatisfaction with experience. It emphasizes unmet expectations.,We are disappointed with the service at a restaurant.,,
We are not listening to what the teacher is saying,Describes inattentiveness in learning. It emphasizes lack of focus.,We are not paying attention to the teacher.,,
We are the national debt that's suffocating our economy and threatening our children's future,Uses metaphor to depict debt as harmful. It emphasizes generational burden.,We are symbolically the national debt harming the economy.,,
"We are the national debt, and it's time to stop mortgaging our children's future",Frames debt as a shared responsibility. It emphasizes accountability to future generations.,We are symbolically the national debt requiring responsibility.,,
We are feeling overwhelmed with the amount of work we have to do,Expresses stress from workload. It emphasizes inability to manage tasks.,We are overwhelmed by the amount of work.,,
We are fed up with this politician's broken promises and demand change,Shows frustration with leadership. It emphasizes desire for accountability.,We are frustrated with political promises and demand change.,,
We are slaves to our smartphones and social media addiction,Describes overreliance on technology. It emphasizes loss of control to devices.,We are addicted to smartphones and social media.,,
We are the victims of our own bad habits and poor choices,Highlights self-blame for negative outcomes. It emphasizes responsibility for mistakes.,We are suffering from our own bad habits and choices.,,
"They are naive about the threats posed by global terrorism, thinking that diplomacy alone can keep us safe",Expresses criticism of unrealistic views. It emphasizes danger in underestimating risks.,"They are naive about terrorism threats, relying only on diplomacy.",,
"They are aliens from planet Zorgon, disguising themselves as humans",Suggests imaginative science fiction scenario. It emphasizes deception in disguise.,They are aliens disguising themselves as humans.,,
They are addicted to watching cat videos on YouTube and can't stop,Describes lighthearted compulsion. It emphasizes excessive viewing habits.,They are addicted to watching cat videos online.,,
"They are the reason I'm still awake at 3 am, stressing about deadlines",Expresses frustration by blaming others. It emphasizes stress linked to responsibility.,They are the reason someone is stressed and awake late.,,
"They are aliens from a far-off planet, disguising themselves as humans",Duplicate of earlier alien sentence with wording variation. It emphasizes the same idea of disguise.,They are aliens disguising themselves as humans.,,
They are the ones who hold the power,Suggests authority and control over others. It emphasizes dominance in decision-making.,They are the ones in power.,,
They are running late again and are probably stuck in traffic,Describes repeated lateness with likely cause. It emphasizes routine frustration with delays.,"They are late again, likely because of traffic.",,
They are experts at twisting words to fit their own biased narratives,Criticizes manipulation in communication. It emphasizes distortion for self-interest.,They are skilled at shaping words to support their views.,,
"They are not what they seem, trust me on this one",Suggests hidden identity or deception. It emphasizes suspicion and secrecy.,They are not as they appear.,,
They are secretly controlling the world's supply of avocado toast,Uses exaggeration for humor and satire. It frames control in a playful context.,They are said to control avocado toast supplies.,,
They are usually more likely to prioritize individual freedoms over collective responsibility and the greater good,Expresses political stance emphasizing liberty. It highlights tradeoff with social duty.,They are more likely to value individual freedom over collective responsibility.,,
They are more interested in gaining power and control than doing what's best for the American people,Criticizes self-serving leadership. It emphasizes pursuit of power over public service.,They are more focused on power than public interest.,,
"They are hiding something, and I'm going to find out what it is",Suggests suspicion and secrecy. It emphasizes determination to uncover truth.,They are hiding something that someone intends to uncover.,,
They are hiding aliens in Area 51,Refers to conspiracy about extraterrestrials. It emphasizes secrecy and imagination.,They are said to hide aliens in Area 51.,,
They are overly reliant on government intervention to solve societal problems,Criticizes dependence on state solutions. It emphasizes lack of self-sufficiency.,They are reliant on government to address problems.,,
They are prone to emotional appeals rather than fact-based arguments,Criticizes reliance on feelings over evidence. It emphasizes persuasion through emotion.,They are more likely to use emotional appeals than facts.,,
"They are responsible for the moral decay of our society, promoting relativism and a rejection of traditional values",Frames group as cause of cultural decline. It emphasizes loss of moral standards.,They are blamed for promoting values seen as harmful.,,
They are going to fire me if I don't meet the sales quota by the end of the month,Expresses fear of job loss tied to performance. It emphasizes pressure from targets.,They are planning to fire me if quotas are not met.,,
"They are going to regret messing with me, just you wait",Expresses confidence in retaliation. It emphasizes anticipation of consequences.,They are going to regret crossing me.,,
"They are always so quick to apologize for America's perceived wrongdoings, but never willing to acknowledge the good we've done",Criticizes focus on faults over achievements. It emphasizes imbalance in recognition.,They are quick to apologize for faults but not highlight positives.,,
"They are reckless with our economy, spending tax dollars like it's their own personal piggy bank",Criticizes fiscal irresponsibility. It emphasizes misuse of public money.,They are spending recklessly with tax dollars.,,
They are so focused on individual freedom that they neglect the greater good and the welfare of the community,Suggests imbalance in priorities. It emphasizes liberty over collective well-being.,They are focused on freedom while neglecting community welfare.,,
They are too soft on crime and want to coddle criminals instead of holding them accountable,Criticizes leniency in justice. It emphasizes lack of accountability for offenders.,They are viewed as lenient on crime.,,
"They are soft on crime, always finding excuses for those who break the law",Reinforces criticism of leniency. It emphasizes excuse-making over justice.,They are considered soft on crime.,,
"They are naive about the threats we face, thinking that just talking to our enemies will solve our problems",Criticizes unrealistic diplomacy. It emphasizes underestimation of dangers.,"They are naive, thinking diplomacy alone will solve threats.",,
"They are obsessed with identity politics, always finding ways to divide people into neat little categories",Criticizes focus on group identity. It emphasizes division over unity.,They are focused on identity politics and categories.,,
"They are hypocrites, preaching about tolerance while practicing intolerance towards opposing views",Criticizes inconsistency between words and actions. It emphasizes double standards.,They are accused of being hypocritical about tolerance.,,
"They are quick to label anyone who disagrees with them as ""racist"" or ""bigoted""",Criticizes overuse of strong accusations. It emphasizes misuse of labels in debate.,They are quick to call opponents racist or bigoted.,,
"They are addicted to government handouts, thinking that's the answer to every problem",Suggests dependence on welfare. It emphasizes lack of initiative and overreliance.,They are dependent on government assistance.,,
"They are always talking about ""free stuff"" without considering the long-term consequences",Criticizes promises of free benefits. It emphasizes ignoring sustainability.,They are focused on free benefits without long-term thinking.,,
They are so blinded by their ideology that they can't even acknowledge the successes of free market economies,Criticizes ideological rigidity. It emphasizes refusal to see economic achievements.,They are blinded by ideology and dismiss free market successes.,,
"They are so quick to judge others, yet they're the first to cry foul when held accountable",Criticizes hypocrisy in judgment and accountability. It emphasizes inconsistency between actions and reactions.,They are quick to judge others but complain when held accountable.,,
"They are socialists in disguise, trying to dismantle the free market and our way of life",Frames group as deceptive and threatening. It emphasizes fear of economic change.,They are described as socialists seeking to change the free market.,,
They are so out of touch with mainstream America that they think they can just impose their radical ideology on the rest of us without consequence,Criticizes elitism and disconnection from society. It emphasizes ideological imposition.,They are viewed as out of touch and pushing radical ideology.,,
"They are adept at manufacturing outrage over non-issues, distracting from the real problems that need to be addressed",Suggests manipulation of public focus. It emphasizes distraction from important issues.,They are skilled at creating outrage over minor issues.,,
They are addicted to big government and think the solution to every problem is to throw more taxpayer money at it,Criticizes dependence on state intervention. It emphasizes overspending as a weakness.,They are reliant on government spending as a solution.,,
They are completely out of touch with the struggles of the working class,Suggests disconnection from ordinary life. It emphasizes lack of awareness of hardships.,They are out of touch with the struggles of the working class.,,
"They are the reason I'm broke, with their tempting sales and irresistible marketing tactics",Blames external influence for personal financial issues. It emphasizes consumer manipulation.,They are blamed for financial strain through marketing.,,
They are silently suffering from the crushing weight of their own anxiety,Highlights hidden mental health struggles. It emphasizes emotional burden.,They are suffering quietly from anxiety.,,
They are more interested in tearing down American institutions than building them up,Suggests destructive rather than constructive intent. It emphasizes lack of support for stability.,They are focused on weakening institutions instead of strengthening them.,,
"They are obsessed with identity politics, constantly dividing people into racial, gender, and ethnic groups",Criticizes focus on social categories. It emphasizes division over unity.,They are focused on identity politics and group divisions.,,
"They are often, but their actions rarely align with the common good",Suggests intentions don’t match outcomes. It emphasizes lack of alignment with collective benefit.,They are inconsistent in aligning actions with the common good.,,
"They are eerily comfortable with the erosion of democratic norms and institutions, often under the guise of ""patriotism""",Suggests complicity in democratic decline. It emphasizes justification under national loyalty.,They are seen as accepting erosion of democratic norms.,,
"They are masters of playing the victim, always crying foul when things don't go their way",Criticizes manipulation of sympathy. It emphasizes repeated complaints of unfairness.,They are skilled at portraying themselves as victims.,,
"They are more concerned with being popular than doing what's right, even if it's unpopular",Suggests prioritizing approval over principle. It emphasizes weakness in decision-making.,They are focused on popularity rather than doing what is right.,,
"They are reckless with our nation's finances, saddling future generations with debt",Criticizes fiscal irresponsibility. It emphasizes intergenerational burden.,"They are reckless with finances, increasing debt for the future.",,
"They are reckless with our national security, weakening our military and appeasing our enemies",Suggests poor defense strategy. It emphasizes perceived vulnerability and compromise.,"They are reckless with national security, risking safety.",,
They are more interested in appeasing special interest groups than in doing what's right for the country,Suggests prioritizing narrow interests over collective good. It emphasizes political opportunism.,They are focused on appeasing special interests over national needs.,,
"They are apologists for the corrupt and the criminal, always finding excuses for those who break the law",Criticizes leniency toward wrongdoing. It emphasizes defense of unethical actions.,They are apologizing for corrupt or criminal behavior.,,
They are running out of time to fix the environmental disaster,Stresses urgency in environmental action. It emphasizes limited time for solutions.,They are short on time to address the environmental crisis.,,
"They are incredibly adept at deflecting accountability for their own actions, instead shifting blame to convenient scapegoats",Suggests skill in avoiding responsibility. It emphasizes blame-shifting tactics.,They are adept at avoiding accountability and shifting blame.,,
They are always playing the victim card to get sympathy and attention,Criticizes reliance on victimhood for gain. It emphasizes emotional manipulation.,They are often portraying themselves as victims for sympathy.,,
They are overly sensitive and quick to label others as racists or bigots,Suggests intolerance toward opposing views. It emphasizes overreaction in labeling.,They are quick to label others as racist or bigoted.,,
"They are soft on national security, compromising our safety and our sovereignty at every turn",Criticizes weakness in defense policies. It emphasizes threats to national integrity.,They are considered soft on national security.,,
"They are obsessed with political correctness, which is just a fancy term for ""censorship"" and ""intolerance""",Frames sensitivity as restrictive. It emphasizes free speech concerns.,They are described as obsessed with political correctness.,,
They are willing to compromise our national security and put our country at risk just to appease our enemies abroad,Suggests betrayal of safety for diplomacy. It emphasizes risk to sovereignty.,They are compromising security to appease foreign enemies.,,
"They are obsessed with identity politics, dividing people into neat little categories",Duplicate of earlier sentence with same critique. It emphasizes division.,They are dividing people through identity politics.,,
"They are addicted to identity politics, pitting groups against each other instead of promoting unity",Suggests destructive focus on group differences. It emphasizes conflict over harmony.,"They are addicted to identity politics, creating division.",,
"They are caught, they will try to flee the country, police suspect",Describes criminal attempt to escape justice. It emphasizes suspicion by authorities.,They are suspected of planning to flee the country.,,
They are going to regret messing with me,Expresses confidence in retaliation. It emphasizes anticipation of consequences.,They are going to regret crossing me.,,
They are out of touch with mainstream America and its values,Criticizes disconnection from national culture. It emphasizes lack of alignment with people’s values.,They are out of touch with mainstream American values.,,
"They are frequently out of touch with the lived experiences of those who are not straight, white, and male",Criticizes lack of inclusivity in perspective. It emphasizes disconnect from marginalized groups.,They are out of touch with the experiences of marginalized groups.,,
They are so beholden to their party ideology that they refuse to compromise or listen to opposing views,Suggests rigidity and partisanship. It emphasizes refusal to consider other perspectives.,They are bound to party ideology and unwilling to compromise.,,
"They are the obstacles to a more just society, fighting against the very progress we need",Frames group as barrier to progress. It emphasizes resistance to justice.,They are obstacles to social progress.,,
"They are too soft on crime, always advocating for lenient punishments",Criticizes perceived leniency in justice. It emphasizes preference for light penalties.,They are viewed as lenient on crime.,,
They are so convinced of their moral superiority that they refuse to listen to opposing views,Suggests arrogance in ethical stance. It emphasizes closed-mindedness.,They are convinced of moral superiority and dismiss others.,,
"They are often, but that doesn't excuse their lack of empathy for marginalized communities",Suggests inconsistency in compassion. It emphasizes lack of empathy toward vulnerable groups.,They are criticized for lacking empathy for marginalized people.,,
"They are so naive about the intentions of other nations, always giving them the benefit of the doubt",Criticizes optimism in foreign policy. It emphasizes underestimating threats.,They are naive about other nations’ intentions.,,
They are not going to forgive us for what we did,Suggests expectation of resentment. It emphasizes consequences of past actions.,They are not willing to forgive us for past actions.,,
They are hiding something from us,Expresses suspicion of secrecy. It emphasizes withholding of information.,They are hiding information from us.,,
"They are stuck in the past, resisting progress and social change",Criticizes refusal to adapt. It emphasizes opposition to modernization.,They are resisting progress and stuck in the past.,,
They are expert hackers who have infiltrated the government's top-secret databases,Suggests advanced technical skill in cyber intrusion. It emphasizes threat to security.,They are expert hackers infiltrating government databases.,,
They are more concerned with protecting the wealthy than helping the vulnerable,Criticizes priorities in governance. It emphasizes inequality in focus.,They are prioritizing the wealthy over the vulnerable.,,
They are going to get into so much trouble if they don't stop playing with fire,Warns of consequences for risky actions. It emphasizes danger and recklessness.,They are going to get into trouble if they keep taking risks.,,
They are completely and utterly clueless about what's going on,Suggests total ignorance. It emphasizes lack of awareness.,They are clueless about the situation.,,
"They are, unfortunately, more interested in scoring political points than in finding common ground and working towards solutions",Criticizes partisanship and superficiality. It emphasizes neglect of cooperation.,They are focused on political points rather than solutions.,,
They are too quick to assume the worst about their political opponents and engage in divisive rhetoric,Criticizes hostility in politics. It emphasizes destructive communication.,They are quick to assume the worst of opponents.,,
"They are idealistic to a fault, always chasing unrealistic dreams that bankrupt our economy",Criticizes unrealistic policies. It emphasizes harmful consequences of idealism.,"They are overly idealistic, risking economic harm.",,
"They are experts at gaslighting, making their opponents doubt their own perceptions of reality",Suggests manipulation of truth. It emphasizes psychological control.,They are skilled at gaslighting opponents.,,
They are the reason I'm always broke,Blames group for personal financial issues. It emphasizes influence over spending.,They are blamed for financial difficulties.,,
"They are a threat to social progress, working tirelessly to roll back the hard-won rights of minorities and women",Frames group as regressive. It emphasizes opposition to equality.,They are working against rights and social progress.,,
They are experts at using fear-mongering to control public opinion,Suggests deliberate use of fear as strategy. It emphasizes manipulation of society.,They are skilled at using fear to sway public opinion.,,
"They are so entrenched in their beliefs that they refuse to engage with opposing views, let alone consider them",Criticizes dogmatism. It emphasizes unwillingness to discuss alternatives.,They are entrenched in their beliefs and ignore opposition.,,
"They are trying to silence her, but her voice will not be muzzled",Suggests attempt at suppression. It emphasizes persistence of resistance.,They are trying to silence her voice.,,
They are going to regret the day they ever crossed me,Expresses confidence in retaliation. It emphasizes anticipation of consequences.,They are going to regret crossing me.,,
"They are so soft on crime, it's like they want criminals to run free on our streets",Criticizes leniency in justice system. It emphasizes danger to public safety.,They are considered overly lenient on crime.,,
"They are experts at spinning narratives to fit their agendas, even if it means distorting the truth",Suggests manipulation of facts for gain. It emphasizes dishonesty in communication.,They are skilled at spinning narratives to fit agendas.,,
"They are the architects of division, exploiting people's differences to maintain their grip on power",Suggests deliberate social manipulation. It emphasizes creating division for control.,They are dividing people to maintain power.,,
"They are stuck in the past, refusing to adapt to the changing times",Criticizes resistance to change. It emphasizes outdated thinking.,They are refusing to adapt and remain stuck in the past.,,
"They are disconnected from the struggles of everyday citizens, living in a bubble of privilege",Suggests elitism and distance from reality. It emphasizes lack of empathy for common struggles.,They are disconnected from the struggles of ordinary people.,,
"They are masters of manipulating the narrative, twisting facts to fit their narrow ideology",Suggests control of discourse. It emphasizes distortion of truth.,They are manipulating narratives to support their ideology.,,
"They are stuck in the past, refusing to adapt to the changing times",Criticizes resistance to modernization. It emphasizes unwillingness to evolve.,They are refusing to adapt and remain stuck in the past.,,
They are prone to cherry-picking data to support their preconceived notions,Suggests selective evidence use. It emphasizes bias in argumentation.,They are cherry-picking data to support their views.,,
"They are plotting something, I can feel it in my bones",Suggests suspicion of secret plans. It emphasizes intuition over proof.,They are plotting something secretly.,,
"They are stuck in the past, clinging to outdated ideologies that no longer serve the greater good",Criticizes attachment to old beliefs. It emphasizes harm to collective progress.,They are clinging to outdated ideologies.,,
They are so enamored with the free market that they forget about the people it leaves behind,Suggests blind faith in economics. It emphasizes neglect of vulnerable groups.,They are focused on the free market while overlooking its harms.,,
"They are quick to point fingers, but slow to take responsibility for their own mistakes",Criticizes blame-shifting behavior. It emphasizes lack of accountability.,They are quick to blame but slow to accept responsibility.,,
They are more concerned with being liked by the international community than with doing what's best for our country,Suggests prioritizing foreign approval over national interest. It emphasizes misplaced loyalty.,They are focused on international approval over national needs.,,
"They are masters of manipulating facts to fit their narrative, no matter how distorted it may be",Suggests deliberate twisting of truth. It emphasizes dishonesty in discourse.,They are manipulating facts to fit their narrative.,,
"They are trying to silence us, but we won't be quiet",Suggests suppression of voices. It emphasizes resistance to censorship.,They are trying to silence us.,,
"They are obsessed with preserving a bygone era, refusing to adapt to a changing world",Criticizes fixation on the past. It emphasizes rejection of progress.,They are clinging to a bygone era and resisting change.,,
They are overly reliant on emotional appeal and sentimentality rather than relying on facts and data,Criticizes persuasion style. It emphasizes preference for feelings over logic.,They are relying on emotion instead of facts.,,
"They are masters of manipulating facts to fit their narrative, no matter how misleading it may be",Duplicate of earlier manipulation claim. It emphasizes distortion of information.,They are manipulating facts to fit their narrative.,,
"They are trying to silence me, but I won't let them win",Suggests personal suppression. It emphasizes defiance and resilience.,They are trying to silence me.,,
"They are masters of distraction, diverting attention away from their own shortcomings",Suggests tactic of diversion. It emphasizes avoidance of accountability.,They are skilled at distracting from their shortcomings.,,
"They are masters of deflecting blame, always pointing fingers instead of taking responsibility",Criticizes refusal to admit mistakes. It emphasizes blame-shifting tactics.,They are deflecting blame and avoiding responsibility.,,
"They are often, but that doesn't excuse their ignorance of systemic injustices",Suggests some positive traits but highlights faults. It emphasizes lack of awareness.,They are criticized for ignoring systemic injustices.,,
"They are masters of doublespeak, touting ""small government"" while expanding the military-industrial complex and surveilling citizens",Criticizes contradiction in rhetoric and policy. It emphasizes hypocrisy in governance.,They are using doublespeak to justify contradictory policies.,,
"They are unyielding in their opposition to government intervention, even when it's necessary to address systemic inequalities",Suggests rigidity in ideology. It emphasizes refusal to accept pragmatic solutions.,They are strongly opposed to government intervention.,,
"They are experts at playing the victim, crying ""censorship"" when their hate speech is called out",Criticizes manipulation of victimhood. It emphasizes framing criticism as suppression.,They are portraying themselves as victims when criticized.,,
"They are quick to label others as ""snowflakes"" while being thin-skinned themselves",Criticizes hypocrisy in insult use. It emphasizes inconsistency in behavior.,They are calling others “snowflakes” while being sensitive themselves.,,
"They are constantly whining about the smallest injustices, blowing things out of proportion.",Criticizes a tendency to react strongly to minor slights. It emphasizes perceived exaggeration of grievances.,They frequently complain about minor injustices.,,
"They are the kings and queens of deflection, always shifting the blame or changing the subject when confronted with uncomfortable truths.",Accuses them of avoiding responsibility by redirecting attention. It emphasizes a tactic of diversion rather than accountability.,They often deflect blame and change the subject when challenged.,,
They are experts at cherry-picking data to support their claims.,Accuses selective use of evidence to strengthen an argument. It emphasizes bias through omission of contrary facts.,They selectively use data to support their claims.,,
"They are obsessed with maintaining their grip on power, no matter the cost to the environment.",Suggests prioritizing political control over ecological concerns. It emphasizes potential disregard for environmental harm.,They prioritize retaining power even at environmental expense.,,
"They are out of touch with the changing values of society, clinging to a nostalgic past that never really existed.",Criticizes resistance to evolving social norms and reliance on romanticized history. It emphasizes disconnection from present realities.,They are out of touch with current social values and cling to nostalgia.,,
"They are stuck in the past, refusing to adapt to the changing needs of society.",Highlights unwillingness to change as society evolves. It emphasizes rigidity in attitudes and policies.,They are refusing to adapt to society’s changing needs.,,
"They are coming for us, and we need to be prepared",Expresses fear of an imminent threat and a call to readiness. It emphasizes urgency and defensive stance.,"They are coming for us, and we should prepare accordingly.",,
"They are experts at playing on fear and divisiveness to win elections, rather than offering real solutions.",Accuses them of exploiting emotions and division for political gain. It emphasizes lack of substantive policy proposals.,They use fear and division to gain political advantage instead of offering solutions.,,
They are using fear-mongering tactics to control the narrative.,Asserts deliberate use of alarming messages to influence public opinion. It emphasizes manipulation of perceptions.,They are employing fear-mongering tactics to shape the narrative.,,
They are more concerned with virtue-signaling than actual problem-solving.,Criticizes focus on symbolic gestures over practical action. It emphasizes performative morality rather than effective solutions.,They prioritize virtue-signaling over concrete problem-solving.,,
"They are dismissive of expert opinions, preferring to rely on gut feelings and biases.",Suggests devaluing expert evidence in favor of intuition. It emphasizes reliance on subjective judgment over expertise.,They dismiss expert advice and rely on gut feelings.,,
"They are the reason I got kicked out of the book club, always arguing over the most trivial things",Blames others for social exclusion due to frequent petty arguments. It emphasizes interpersonal conflict stemming from small disputes.,They are blamed for causing conflicts that led to being removed from the book club.,,
They are often more loyal to their party's ideology than to the well-being of the country.,Suggests partisan allegiance overrides national interest. It emphasizes prioritizing ideology over common good.,They show stronger loyalty to party ideology than to national well-being.,,
They are more concerned with protecting the feelings of certain groups than with finding real solutions to our nation's problems.,Criticizes emphasis on sensitivity at expense of practical policymaking. It emphasizes perceived trade-off between feelings and outcomes.,They prioritize protecting certain groups’ feelings over pragmatic problem-solving.,,
They are more concerned with protecting their own power and privilege than serving the greater good.,Accuses self-interest and preservation of status over public service. It emphasizes prioritizing personal advantage.,They focus on protecting their power and privilege rather than serving the public.,,
"They are stuck in the past, refusing to adapt to the changing needs of our communities.",Reiterates resistance to change in the context of community needs. It emphasizes failure to address contemporary challenges.,They refuse to adapt to the evolving needs of communities.,,
"They are masters of twisting facts to fit their narrow, outdated worldview.",Accuses deliberate distortion of information to match preconceived beliefs. It emphasizes ideological bias shaping interpretation.,They twist facts to fit their narrow worldview.,,
They are more interested in maintaining their power and status quo than in working towards positive change.,Suggests preservation of the existing order over reform efforts. It emphasizes resistance to progressive change.,They prioritize maintaining power and the status quo over positive change.,,
"They are coming for us, or so the conspiracy theorists claim",Notes an alarmist claim promoted by conspiratorial thinking. It emphasizes the role of speculation rather than verified evidence.,They are claimed by conspiracy theorists to be coming for us.,,
"They are out of touch with the struggles of working-class Americans, content in their wealthy bubbles.",Criticizes elitism and lack of empathy for everyday hardships. It emphasizes social and economic distance from ordinary citizens.,They are out of touch with working-class struggles and live in privilege.,,
"They are masters of divisive rhetoric, fueling hate and prejudice for political expediency",Accuses them of exploiting language to create division. It emphasizes political gain over unity.,They use divisive rhetoric for political purposes.,,
"They are overly fixated on individual responsibility, neglecting the role of systemic injustices",Criticizes emphasis on personal accountability alone. It emphasizes overlooking structural issues.,They focus on individual responsibility while neglecting systemic factors.,,
"They are quick to point fingers, but slow to accept responsibility for their own mistakes",Suggests blame-shifting in conflict situations. It emphasizes reluctance to own faults.,They blame others but rarely accept responsibility themselves.,,
"They are so out of touch with the struggles of working-class people, it's astonishing they get any votes at all",Criticizes disconnect from ordinary hardships. It emphasizes surprise at their continued support.,They are seen as out of touch with working-class struggles.,,
"They are out of touch with the struggles of everyday people, preferring to serve corporate interests",Suggests elitism and misaligned priorities. It emphasizes preference for business over citizens.,They serve corporate interests instead of everyday people.,,
"They are masters of twisting facts to fit their narrative, no matter how distorted it may be",Accuses deliberate manipulation of truth. It emphasizes dishonesty for agenda.,They twist facts to fit their narrative.,,
"They are often too focused on individual rights, forgetting the importance of collective good",Criticizes prioritization of liberty over community. It emphasizes imbalance between self and society.,They emphasize individual rights while neglecting collective good.,,
"They are ideologues, more concerned with winning arguments than solving problems",Suggests rigid adherence to doctrine. It emphasizes valuing debate over practical solutions.,They prioritize ideology and arguments over problem-solving.,,
"They are often, but their understanding of climate change is still stuck in the Stone Age",Criticizes outdated thinking on science. It emphasizes refusal to update views.,They are holding outdated views on climate change.,,
"They are often overly reliant on simplistic, fear-based rhetoric rather than engaging in nuanced, thoughtful discussion",Suggests preference for alarmism over depth. It emphasizes lack of complexity in debate.,They rely on fear-based rhetoric instead of nuanced discussion.,,
"They are coming for us, and we need to be ready",Expresses fear of threat and urgency to prepare. It emphasizes defensive stance.,"They are coming for us, and we must be ready.",,
"They are coming for us, or so the conspiracy theorists claim","Frames threat as a conspiratorial belief. It emphasizes speculative, unverified thinking.",They are claimed by conspiracy theorists to be coming for us.,,
They are refusing to give back the money they owe me,Expresses grievance over debt repayment. It emphasizes lack of responsibility.,They are refusing to return the money owed.,,
"They are tone-deaf to the struggles of marginalized groups, dismissing their experiences and concerns as ""political correctness""",Criticizes insensitivity toward minorities. It emphasizes dismissal of valid issues.,They dismiss marginalized struggles as political correctness.,,
"They are quick to point fingers, but slow to take responsibility for their own actions","Similar to earlier phrasing, stresses blame-shifting. It emphasizes avoidance of accountability.",They are quick to blame but slow to take responsibility.,,
"They are prone to romanticizing the past, even when it was marked by inequality and social injustice",Suggests nostalgia ignores harsh realities. It emphasizes selective memory.,They romanticize the past despite its inequalities.,,
They are blind to the failures of big government and think that throwing more money at a problem will magically fix it,Criticizes reliance on state spending. It emphasizes ignoring past inefficiencies.,They overlook failures of big government and rely on spending.,,
They are so out of touch with the struggles of everyday people,Suggests disconnection from common hardships. It emphasizes elitism or isolation.,They are out of touch with everyday struggles.,,
"They are so naive about the threats facing our country, thinking a hug and a kind word will keep us safe from terrorists",Criticizes unrealistic optimism in national security. It emphasizes weakness in strategy.,"They are naive about threats, relying on kindness for safety.",,
They are out of touch with the realities of the 21st century,Suggests outdated views in a modern world. It emphasizes lagging behind change.,They are out of touch with today’s realities.,,
They are so afraid of offending anyone that they've lost the ability to have a genuine conversation,Criticizes excessive sensitivity in discourse. It emphasizes stifling of authentic dialogue.,They avoid offense at the cost of genuine conversation.,,
"They are reckless with our tax dollars, throwing money at every pet project that comes their way",Criticizes irresponsible fiscal practices. It emphasizes wasteful spending habits.,They spend tax money recklessly on projects.,,
They are more interested in virtue-signaling on social media than actually doing the hard work of governance,Suggests performative morality for public approval. It emphasizes lack of substantive effort.,They focus on virtue-signaling rather than effective governance.,,
They are willing to compromise on our nation's security just to seem tolerant,Criticizes prioritization of inclusivity over safety. It emphasizes perceived risk to defense.,They compromise national security in the name of tolerance.,,
"They are out of touch with mainstream values, always pushing for radical social change",Suggests disconnection from cultural norms. It emphasizes alignment with radical agendas.,They are pushing for radical change instead of mainstream values.,,
"They are masters at twisting words and phrases to fit their own narrative, even if it means distorting the truth",Suggests deliberate manipulation of language. It emphasizes distortion for personal agendas.,They twist words and phrases to fit their narrative.,,
"They are masters of misinformation, spreading false narratives to further their agenda, no matter how much harm it may cause",Accuses them of knowingly spreading falsehoods. It emphasizes pursuit of goals regardless of harm.,They spread misinformation to advance their agenda.,,
They are always ready to sacrifice individual freedoms for the sake of their utopian dreams,Criticizes prioritization of idealism over liberty. It emphasizes tension between freedom and vision.,They sacrifice individual freedoms to pursue utopian goals.,,
"They are quick to point fingers, but slow to offer concrete solutions to the problems they've created",Suggests blame-shifting without accountability. It emphasizes lack of problem-solving.,They blame others but fail to offer concrete solutions.,,
"They are quick to label dissenting opinions as ""hate speech"" or ""bigotry"" rather than engaging in constructive debate",Criticizes intolerance toward opposing views. It emphasizes shutting down debate through labels.,They label dissenting views as hate speech instead of debating.,,
"They are masters of selective outrage, conveniently ignoring injustices when it suits their agenda",Suggests inconsistency in moral judgment. It emphasizes outrage as a political tool.,They show selective outrage depending on their agenda.,,
"They are always trying to impose their moral relativism on everyone else, without considering the consequences",Criticizes attempts to normalize flexible values. It emphasizes disregard for societal impact.,They impose moral relativism without considering consequences.,,
"They are often, but their actions rarely align with the interests of the working class they claim to represent",Suggests hypocrisy in political alignment. It emphasizes gap between claims and practice.,They claim to represent the working class but often do not.,,
They are constantly trying to erode our nation's traditional values and replace them with their own radical ideology,Frames them as a threat to heritage. It emphasizes cultural replacement and radicalism.,They are said to erode traditional values and push new ideology.,,
"They are laughing at me behind my back, I know it",Suggests paranoia or suspicion of mockery. It emphasizes lack of trust in others.,They are laughing behind my back.,,
They are more concerned with protecting their own power than with doing what's best for the country,Accuses them of prioritizing self-interest. It emphasizes power over collective good.,They prioritize maintaining power over serving the country.,,
They are constantly playing the victim card to get sympathy and special treatment from the government,Suggests manipulation of victimhood. It emphasizes using sympathy for advantage.,They play the victim card to seek sympathy and benefits.,,
They are more concerned with protecting the rights of illegal immigrants than those of law-abiding citizens,Suggests misaligned priorities in policymaking. It emphasizes favoring outsiders over citizens.,They prioritize immigrant rights over those of citizens.,,
"They are so focused on dividing us by race, gender, and class that they're forgetting what truly unites us as Americans",Accuses them of fueling division. It emphasizes neglect of shared identity.,"They divide by race, gender, and class instead of uniting.",,
"They are often, but their policies rarely benefit the working class",Suggests policies don’t match claims of advocacy. It emphasizes mismatch of intention and outcome.,They claim to help the working class but rarely do.,,
"They are so beholden to their ideology that they refuse to compromise, even when it means the greater good suffers",Suggests rigidity and unwillingness to adapt. It emphasizes harm from ideological stubbornness.,They refuse to compromise because of ideological loyalty.,,
"They are addicted to the thrill of outrage, and will create drama where none exists",Suggests deliberate manufacture of conflict. It emphasizes reliance on emotional escalation.,They create outrage and drama unnecessarily.,,
They are completely out of touch with the values of middle America,Suggests disconnect from cultural norms. It emphasizes alienation from majority values.,They are out of touch with middle America’s values.,,
"They are more likely to focus on emotional appeals rather than logical, fact-based arguments",Suggests reliance on emotion for persuasion. It emphasizes weakness in rational debate.,They rely on emotional appeals over logical arguments.,,
They are plotting something behind my back,Suggests suspicion of secretive behavior. It emphasizes distrust in others.,They are plotting something secretly.,,
"They are masters of spin, distorting facts to fit their own agendas",Suggests manipulation of narratives. It emphasizes dishonesty in messaging.,They distort facts to fit their agenda.,,
"They are beholden to corporate donors, selling out the country's future for short-term gains",Suggests corruption through financial ties. It emphasizes sacrificing long-term welfare.,They prioritize corporate donors over the country’s future.,,
They are more interested in giving handouts than in helping people become self-sufficient,Suggests welfare policies encourage dependence. It emphasizes lack of focus on independence.,They give handouts instead of promoting self-sufficiency.,,
They are often out of touch with the struggles of the working class,Suggests disconnection from economic hardships. It emphasizes elitism and isolation.,They are out of touch with working-class struggles.,,
They are obsessed with dismantling social programs that benefit the most vulnerable,Suggests hostility to welfare structures. It emphasizes harm to disadvantaged groups.,They seek to dismantle programs for vulnerable populations.,,
"They are relativists, refusing to acknowledge that some values are absolute and that others are simply wrong",Criticizes lack of moral absolutes. It emphasizes dismissal of universal standards.,They are relativists who reject absolute values.,,
They are so wedded to their ideology that they've lost sight of basic human decency and empathy,Suggests ideological rigidity blocks compassion. It emphasizes harm to empathy and humanity.,They are bound to ideology and overlook human decency.,,
They are soft on crime and want to coddle criminals instead of keeping our communities safe,Criticizes lenient approach to justice. It emphasizes danger to public safety.,They are viewed as lenient on crime and protective of offenders.,,
"They are experts at deflecting criticism, always finding ways to shift the blame onto others",Suggests skill at avoiding responsibility. It emphasizes blame-shifting tactics.,They deflect criticism and shift blame onto others.,,
They are more concerned with saving the environment than with creating jobs for working-class people,Suggests misplaced priorities in policy. It emphasizes environment over employment.,They prioritize environmental concerns over job creation.,,
They are willing to sacrifice the health and well-being of our planet and its inhabitants to further their own ideological agenda,Suggests harmful pursuit of ideology. It emphasizes disregard for global welfare.,They are pursuing ideology at the expense of planetary health.,,
"They are stuck in the past, refusing to adapt to the changing needs of society",Criticizes resistance to modernization. It emphasizes failure to evolve with societal demands.,They are refusing to adapt to society’s changing needs.,,
"They are always so quick to judge, yet they're oblivious to their own hypocrisy",Criticizes inconsistency in moral judgment. It emphasizes lack of self-awareness.,They judge quickly but ignore their own hypocrisy.,,
"They are masters at twisting facts to fit their narrative, no matter how dishonest it gets",Suggests manipulation of truth for advantage. It emphasizes dishonesty in rhetoric.,They twist facts to fit their narrative.,,
They are masters at deflecting responsibility and shifting the blame onto others,"Similar to earlier, highlights blame-shifting. It emphasizes refusal to accept fault.",They deflect responsibility and blame others.,,
They are completely disconnected from the values and traditions that made America great,Criticizes separation from cultural heritage. It emphasizes alienation from national identity.,They are disconnected from traditional American values.,,
"They are hypocrites, saying one thing and doing another when it comes to the environment, the economy, or social justice",Suggests inconsistency between words and actions. It emphasizes double standards in major issues.,"They are hypocritical on environment, economy, and justice.",,
They are experts at using dog-whistle politics to racists and xenophobes,Suggests coded language manipulates prejudice. It emphasizes covert political messaging.,They use dog-whistle politics to appeal to prejudice.,,
They are more concerned with preserving their wealth and power than helping those in need,Suggests self-interest overrides compassion. It emphasizes prioritization of privilege.,They prioritize wealth and power over aiding those in need.,,
They are naive to think that throwing more money at a problem will automatically solve it,Criticizes simplistic economic solutions. It emphasizes lack of nuanced problem-solving.,They are naive in believing money alone solves problems.,,
"They are culturally elitist, looking down on traditional values and the heartland of America",Suggests disdain for cultural traditions. It emphasizes elitism over respect for heritage.,They are accused of cultural elitism and dismissing traditions.,,
They are masters of manipulating facts to fit their regressive ideology,Suggests twisting information for ideology. It emphasizes regressive goals over truth.,They manipulate facts to support a regressive ideology.,,
They are so blinded by their ideology that they often contradict themselves,Suggests rigid beliefs cause inconsistency. It emphasizes hypocrisy and contradiction.,They contradict themselves due to ideological blindness.,,
"They are quick to judge individuals for their personal choices, yet hypocritically defend their own party's scandals",Suggests double standards in judgment. It emphasizes inconsistency in accountability.,They judge others’ choices but defend their own scandals.,,
They are more interested in tearing down institutions than building them up,Suggests destructive intent toward stability. It emphasizes neglect of constructive reform.,They tear down institutions instead of strengthening them.,,
They are constantly trying to push their liberal agenda on unsuspecting Americans,Suggests ideological imposition. It emphasizes unwanted political influence.,They promote a liberal agenda to the public.,,
"They are addicted to big government, always looking for ways to expand its suffocating grip on our lives",Criticizes preference for state intervention. It emphasizes loss of individual freedom.,They are dependent on big government and its expansion.,,
"They are often, but they rarely listen to opposing views",Suggests inconsistency in openness. It emphasizes disregard for dialogue.,They rarely listen to opposing views.,,
"They are unwilling to listen to opposing views, always labeling them as hateful or intolerant",Criticizes dismissal of disagreement as intolerance. It emphasizes suppression of debate.,They reject opposing views by labeling them intolerant.,,
They are the most annoying neighbors on the entire block,Expresses personal frustration in daily life. It emphasizes irritation in relationships.,They are considered very annoying neighbors.,,
They are secretly training an army of robots to do their bidding,Suggests a hidden plan with science-fiction tone. It emphasizes secrecy and control.,They are secretly training robots to follow their orders.,,
"They are adept at manipulating public sentiment, using fear and division to their advantage",Suggests deliberate exploitation of emotions. It emphasizes control through fear and division.,They manipulate public sentiment with fear and division.,,
They are more concerned with scoring political points than finding genuine bipartisan solutions,Criticizes prioritization of appearances over cooperation. It emphasizes lack of real problem-solving.,They focus on political points instead of bipartisan solutions.,,
"They are masters of twisting facts to fit their narrative, no matter how far-fetched it may be",Suggests manipulation of truth to serve ideology. It emphasizes dishonesty even in extreme claims.,They twist facts to fit their narrative.,,
"They are the embodiment of privilege, using their power to silence marginalized voices",Suggests misuse of privilege to oppress. It emphasizes inequality in influence.,They use privilege to silence marginalized groups.,,
They are trying to turn back the clock on hard-won civil rights and social advancements,Suggests regressive efforts in social policy. It emphasizes reversing progress.,They attempt to roll back civil rights and social progress.,,
They are so focused on feelings of others that they forget about the facts,Criticizes emphasis on emotion over evidence. It emphasizes neglect of rationality.,They prioritize feelings while neglecting facts.,,
"They are so afraid of free speech that they try to shut down anyone who disagrees with them, calling them ""hateful"" or ""racist""",Suggests censorship of dissent. It emphasizes intolerance to opposing views.,They restrict speech by labeling dissent as hateful or racist.,,
"They are addicted to government handouts, thinking that the state should provide for everyone's needs",Criticizes reliance on welfare. It emphasizes lack of personal responsibility.,They depend on government handouts to meet needs.,,
They are more interested in placating special interest groups than in serving the greater good,Suggests prioritization of narrow groups over public. It emphasizes imbalance in policy focus.,They cater to special interest groups over the greater good.,,
"They are so beholden to their party's ideology, they'll vote against their own constituents' needs",Suggests rigid loyalty overrides representation. It emphasizes betrayal of voter interests.,They follow party ideology over constituents’ needs.,,
They are the most annoying neighbors on the block,Expresses personal frustration in daily life. It emphasizes irritation in close relationships.,They are considered very annoying neighbors.,,
They are quick to judge and slow to understand the struggles of marginalized communities,Suggests insensitivity toward vulnerable groups. It emphasizes lack of empathy.,They judge quickly but fail to understand marginalized struggles.,,
"They are hypocrites when it comes to free speech, only defending it when it aligns with their ideology",Suggests inconsistency in defending rights. It emphasizes selective application.,They defend free speech only when it supports their ideology.,,
"They are experts at playing the victim card, even when they're the ones in power",Suggests manipulation of perception. It emphasizes portraying weakness despite strength.,They play the victim card even while in power.,,
They are trying to steal our company's trade secrets,Suggests corporate espionage. It emphasizes theft of confidential information.,They are attempting to steal company trade secrets.,,
"They are obsessed with climate change, but won't lift a finger to address the real problem of national debt",Criticizes misplaced priorities. It emphasizes ignoring fiscal concerns.,They focus on climate change while neglecting national debt.,,
"They are quick to label others as ""hateful"" or ""intolerant"" without considering opposing viewpoints",Criticizes dismissive labeling in debate. It emphasizes shutting down discussion.,They label others intolerant without hearing opposing views.,,
"They are quick to tout the benefits of capitalism, but silent on its inequalities and injustices",Suggests selective highlighting of positives. It emphasizes neglect of systemic flaws.,They praise capitalism but ignore its inequalities.,,
"They are so out of touch with mainstream America, living in their coastal bubbles of elitism",Suggests geographic and cultural elitism. It emphasizes disconnection from broader society.,They are out of touch with mainstream America.,,
They are more focused on tearing down historical figures than learning from their legacies,Suggests erasure of history over reflection. It emphasizes destructive rather than constructive engagement.,They focus on tearing down historical figures instead of learning from them.,,
They are too willing to sacrifice individual freedoms for the false promise of collective security,Criticizes policy favoring security over liberty. It emphasizes distrust of such trade-offs.,They sacrifice individual freedoms for collective security.,,
They are often more focused on the perpetrator's background than the actual crime committed,Suggests misplaced focus in justice. It emphasizes context over accountability.,They emphasize the perpetrator’s background over the crime.,,
They are so focused on identity politics they've forgotten how to unite people,Suggests division caused by group focus. It emphasizes neglect of shared values.,They prioritize identity politics instead of unity.,,
"They are always trying to suppress voter turnout, especially among marginalized communities, to maintain their grip on power",Suggests manipulation of elections. It emphasizes targeting vulnerable groups.,They suppress voter turnout to maintain power.,,
"They are masters of manipulating facts to fit their narrative, no matter how distorted the truth becomes","Bias: Implies dishonesty and deliberate manipulation (“manipulating facts,” “distorted”).",They present information in ways that support their perspective.,,
"They are quick to point out the flaws in others, but slow to acknowledge their own",Bias: Frames as hypocritical and judgmental.,They highlight others’ flaws more often than their own.,,
They are often more loyal to their party than to the greater good of society,Bias: Suggests misplaced priorities; “greater good” is subjective.,They show strong loyalty to their political party.,,
"They are addicted to government handouts, always wanting to expand the welfare state and create a culture of dependency","Bias: “Addicted,” “culture of dependency” are highly negative framings.",They support expanding government assistance programs.,,
"They are climate deniers, recklessly ignoring the science and putting our planet's future at risk","Bias: “Deniers,” “recklessly ignoring,” “putting at risk” all signal strong judgment.",They question or reject mainstream scientific views on climate change.,,
"They are dismissive of science, preferring to rely on ideology over empirical evidence",Bias: Suggests deliberate disregard for science.,They rely on personal or ideological beliefs instead of scientific evidence.,,
They are obsessed with pushing a radical environmental agenda that would cripple our economy,"Bias: “Obsessed,” “radical,” “cripple” are emotionally charged.","They strongly prioritize environmental policies, even if they affect the economy.",,
"They are masters of misinformation, twisting facts to fit their biased narrative","Bias: Frames as deceptive; “misinformation,” “twisting facts.”",They share information in ways that align with their views.,,
They are so caught up in climate alarmism that they're willing to sacrifice economic growth and stability,Bias: “Alarmism” and “sacrifice” frame climate concern negatively.,"They emphasize environmental concerns, even if it affects economic growth.",,
"They are naive about the threats we face, both at home and abroad, and refuse to take a strong stance",Bias: “Naive” and “refuse” imply weakness and incompetence.,They take a cautious approach to domestic and international threats.,,
"They are too soft on crime, always coddling criminals instead of supporting law enforcement","Bias: “Soft,” “coddling” frame criminal justice views as dangerous.",They favor rehabilitation approaches in criminal justice.,,
"They are stuck in the past, refusing to adapt to the changing demographics and values of our country","Bias: “Stuck,” “refusing” imply obstinacy.",They prefer traditional approaches and are slow to adapt to change.,,
They are out of touch with mainstream values and think everyone else is wrong,Bias: “Out of touch” and “think everyone else is wrong” are judgmental.,Their views differ from those held by many people.,,
They are often more loyal to their party and ideology than to the well-being of the country and the common good,Bias: Suggests betrayal; “well-being” and “common good” are subjective.,They prioritize party and ideology in their decisions.,,
They are more interested in tearing down our nation's history and traditions than in preserving them,Bias: “Tearing down” versus “preserving” frames them negatively.,They advocate for re-evaluating history and traditions.,,
"They are masters of misinformation, spreading false narratives and fueling conspiracy theories to further their agendas",Bias: Assumes intentional deception and conspiracy.,They sometimes share unverified or misleading claims.,,
"They are more focused on redistributing wealth than creating it, and that's why their economic policies often backfire",Bias: Frames redistribution as harmful; “backfire” assumes failure.,They emphasize redistributing resources over creating new ones.,,
"They are plotting against us, but I'm not sure what their ultimate goal is",Bias: Suspicion without evidence; “plotting” is loaded.,"They may be planning something, though the goal is unclear.",,
"They are intolerant of diversity, fearing the erosion of their privileged status",Bias: “Intolerant” and “privileged status” are evaluative.,They express concerns about demographic and cultural change.,,
They are always trying to restrict our individual freedoms and impose their own moral codes on us,Bias: “Restrict freedoms” and “impose” are accusatory.,They promote policies that reflect their moral perspectives.,,
"They are often, but still can't seem to understand the struggles of the working class",Bias: “Can’t seem to understand” frames as disconnected or incompetent.,They have limited understanding of working-class experiences.,,
They are expertly skilled at playing the victim card to get sympathy and attention,Bias: “Playing the victim card” is dismissive.,They sometimes present themselves as disadvantaged.,,
They are soft on crime and want to coddle criminals instead of keeping our communities safe,"Bias: Repeats “soft,” “coddle” framing crime policy as harmful.",They support less punitive approaches to criminal justice.,,
They are too willing to sacrifice the well-being of future generations for short-term gains and immediate gratification,Bias: “Sacrifice” and “gratification” are evaluative.,They prioritize short-term outcomes over long-term ones.,,
They are quick to blame others for their own failures in governance,Bias: “Failures” frames them as incompetent.,They attribute governance challenges to external factors.,,
They are more interested in scoring political points than in finding common ground,Frames them as opportunistic and uninterested in cooperation.,They focus on political advantage rather than compromise.,,
"They are constantly rewriting history to fit their own narrative, erasing the accomplishments of great Americans in the process",“Constantly rewriting” and “erasing accomplishments” accuse intentional distortion.,They reinterpret history in ways that align with their perspective.,,
They are always trying to erode our Second Amendment rights and freedoms,“Erode rights” frames them as hostile to freedoms.,They propose changes that would affect Second Amendment protections.,,
"They are masters of doublespeak, touting ""small government"" while expanding the military-industrial complex",“Doublespeak” implies hypocrisy and dishonesty.,They support small government in some areas while expanding military programs.,,
"They are overly reliant on government handouts and subsidies, which stifling innovation and personal responsibility","“Overly reliant,” “stifling” frame assistance as harmful.",They make use of government subsidies and assistance programs.,,
"They are masters of playing the victim card, always claiming to be oppressed when they're actually the ones doing the oppressing","“Victim card,” “oppressing” are dismissive and accusatory.",They sometimes describe themselves as disadvantaged while holding influence.,,
They are so blinded by their own biases they can't see the unintended consequences of their policies,“Blinded” implies ignorance and stubbornness.,Their policies may have unintended consequences that they do not anticipate.,,
"They are notorious for their hypocrisy, preaching morality while condoning corrupt behavior within their own party","“Notorious,” “hypocrisy,” “corrupt” are judgmental terms.",They express moral positions while overlooking issues within their group.,,
"They are masters of selective outrage, only getting upset when it's convenient for their narrative",“Selective outrage” frames behavior as insincere.,They show concern about some issues while not addressing others.,,
"They are selective in their outrage, only crying foul when it suits their political agenda",Similar bias — implies manipulation.,They express criticism selectively depending on political priorities.,,
"They are masters at twisting facts to fit their narrative, no matter how flawed",“Twisting facts” and “flawed” accuse dishonesty.,They interpret facts in ways that support their viewpoint.,,
"They are afraid of change, clinging to outdated ideologies that have been proven to be harmful and ineffective","“Afraid,” “outdated,” “harmful” are value judgments.",They prefer long-standing ideologies rather than adopting new ones.,,
They are out of touch with the moment they think government can solve every problem,“Out of touch” frames as disconnected; “every problem” exaggerates.,They favor government involvement as a solution to many issues.,,
"They are obsessed with individualism, neglecting the role of government in promoting the collective well-being and social welfare",“Obsessed” and “neglecting” are judgmental.,They emphasize individualism more than collective welfare.,,
They are too quick to sacrifice individual freedoms for the sake of social equality,Frames actions as reckless toward freedoms.,They prioritize social equality even when it affects individual freedoms.,,
"They are always talking about ""listening"" and ""empathy"", but never actually do either when it comes to opposing views",“Never actually do” frames them as insincere.,They emphasize listening and empathy but may not apply these to opposing views.,,
"They are constantly whining about inequality, but they're the ones perpetuating victimhood",“Whining” and “perpetuating victimhood” are pejorative.,They often discuss inequality while framing themselves as disadvantaged.,,
They are experts at exploiting fear and prejudice to manipulate public opinion and win elections,“Exploiting fear and prejudice” accuses deliberate manipulation.,They use emotional appeals to influence public opinion during elections.,,
They are to sacrifice individual freedoms for the sake of their utopian vision of society,“Utopian vision” frames as unrealistic.,They support limiting some individual freedoms to achieve their social vision.,,
"They are quick to judge the poor, but slow to acknowledge the privileges they've inherited",“Quick to judge” and “slow to acknowledge” frame as hypocritical.,They focus on the behavior of the poor but less on their own advantages.,,
"They are determined to take away our Second Amendment rights, leaving us defenseless against criminals",“Take away rights” and “defenseless” are alarmist.,They support policies that would limit access to firearms.,,
"They are so fixated on the ""good old days"" that they're unable to envision a better future",“Fixated” and “unable” frame as backward-looking.,They prefer traditional times over imagining new possibilities.,,
"They are quick to label anyone who disagrees with them as ""racist"" or ""sexist"", but can't handle being called out for their own hypocrisy",“Quick to label” and “can’t handle” are judgmental.,They sometimes use terms like “racist” or “sexist” when addressing disagreements.,,
They are adept at manipulating public sentiment through misinformation and emotional appeals,“Manipulating” is negative framing.,They influence public sentiment using emotional appeals and selective information.,,
"They are masters of spin, turning facts into fiction and selling it as truth","“Spin,” “fiction,” “selling it as truth” accuse dishonesty.",They frame facts in ways that support their message.,,
"They are quick to call anyone who disagrees with them a racist, sexist, or homophobe",Frames them as intolerant of disagreement; terms are emotionally loaded.,"They sometimes use terms like “racist,” “sexist,” or “homophobe” in response to disagreement.",,
"They are plotting against me, I'm sure of it",Suggests paranoia; “plotting” is accusatory without evidence.,"They may be planning something, though it is uncertain.",,
They are of being told what to do and how to think by liberal elites,"Missing words, but bias: “liberal elites” is a dismissive label.",They resist being directed in thought or action by authority figures.,,
"They are out of touch with mainstream America, stuck in their elitist coastal echo chambers","“Out of touch,” “elitist” are judgmental framings.",They hold views more common in certain regions than in others.,,
"They are masters of spin, manipulating facts to fit their narrative",“Spin” and “manipulating” imply deception.,They present facts in ways that support their perspective.,,
They are consistently downplaying the severity of climate change to appease their fossil fuel donors,Frames intent as appeasement; “downplaying” is accusatory.,They emphasize climate change as less severe than some experts state.,,
"They are driven by a dogmatic adherence to ideology, even when it contradicts empirical evidence and expert consensus",“Dogmatic” is pejorative; frames as unreasonable.,They follow their ideology even when it differs from expert opinion.,,
"They are quick to criticize the government, but slow to propose effective solutions to the nation's pressing issues",“Slow” and “pressing issues” frame them as unhelpful.,They criticize government but propose fewer detailed solutions.,,
"They are short-sighted, sacrificing the future of our planet for fleeting political gains",“Short-sighted” and “sacrificing” frame as reckless.,They prioritize short-term political outcomes over long-term environmental concerns.,,
They are always trying to erode our Second Amendment rights and take away our guns,“Erode rights” and “take away” are alarmist framings.,They support policies that would place limits on firearm ownership.,,
"They are way too soft on crime, always wanting to coddle the criminals instead of punishing them",“Soft” and “coddle” are pejorative descriptions.,They support less punitive approaches to criminal justice.,,
They are addicted to big-government solutions that stifle innovation and entrepreneurial spirit,“Addicted” and “stifle” frame government programs negatively.,They favor government-based approaches over market-based ones.,,
They are willing to sacrifice the environment and our planet's future for the sake of short-term economic gains,“Sacrifice” frames as deliberate harm.,They prioritize short-term economic goals over long-term environmental ones.,,
"They are masters of spin, twisting facts to fit their own narratives",“Spin” and “twisting facts” accuse dishonesty.,They frame facts in ways that align with their perspective.,,
"They are experts at playing on people's fears, rather than inspiring hope and unity",“Playing on fears” frames as manipulative.,They focus on highlighting risks rather than emphasizing unity.,,
"They are the architects of inequality, perpetuating systems that maintain their own power and wealth",“Architects of inequality” frames them as deliberately unjust.,They support systems that sustain their influence and resources.,,
"They are adept at cherry-picking data, twisting facts to fit their ideology",“Cherry-picking” and “twisting” imply bias.,They select data that aligns with their beliefs.,,
"They are always looking for ways to restrict our Second Amendment rights, chipping away at our freedom to bear arms","“Restrict,” “chipping away” frame negatively.",They advocate policies that would regulate aspects of gun ownership.,,
"They are always trying to expand the role of government in our lives, even when it's not necessary",“Always trying” and “not necessary” frame as intrusive.,They support expanding the role of government in daily affairs.,,
"They are willing to undermine democratic institutions to achieve their ideological goals, no matter the cost",“Undermine” frames as hostile or destructive.,They pursue ideological goals that may affect democratic institutions.,,
"They are masters of misinformation, spinning lies into convincing truths",“Misinformation” and “lies” assume deliberate deception.,"They share information that supports their views, even if disputed.",,
"They are proponents of xenophobia, using divisive rhetoric to demonize immigrants and minorities",“Xenophobia” and “demonize” are heavily judgmental.,They use rhetoric that emphasizes differences between groups.,,
"They are staunch defenders of the status quo, refusing to acknowledge the systemic inequalities that need to be addressed",“Refusing” and “systemic inequalities” frame as negligent.,They support maintaining existing systems and structures.,,
They are addicted to the idea of big government and its supposed benefits,“Addicted” and “supposed” are dismissive.,They support government expansion and its perceived benefits.,,
"They are divisive, fostering a culture of ""us versus them"" instead of seeking common ground and compromise",“Divisive” and “us versus them” are negatively charged.,They emphasize group differences rather than focusing on compromise.,,
Original Sentence,Bias Explanation,Neutral Version,,
They are alarmingly willing to compromise national security for the sake of their political expediency,“Alarmingly” and “expediency” frame them as reckless.,They prioritize political goals even when it may affect national security.,,
They are so arrogant and convinced of their own moral superiority that they won't listen to opposing views,“Arrogant” and “moral superiority” are strongly judgmental.,They are confident in their views and may not consider opposing perspectives.,,
"They are the most annoying neighbors anyone could ask for, always playing their music too loud",“Most annoying” is subjective and emotional.,"They often play loud music, which disturbs neighbors.",,
"They are anti-science, denying the overwhelming evidence of human-caused climate change",“Anti-science” and “denying” frame them as irrational.,They dispute mainstream scientific views on climate change.,,
"They are masters of doublespeak, saying one thing and doing another when it comes to policy and governance",“Doublespeak” implies dishonesty.,They express certain policy positions but act differently in practice.,,
They are more concerned with preserving power than serving the people,Suggests misplaced priorities; “serving the people” is subjective.,They prioritize maintaining political power.,,
They are soft on crime and think that coddling criminals is the way to reduce crime rates,“Soft” and “coddling” frame negatively.,They support less punitive approaches to reducing crime.,,
"They are prone to cherry-picking data that supports their ideology, rather than considering opposing views",“Cherry-picking” suggests intentional bias.,They emphasize data that aligns with their beliefs.,,
They are experts at scapegoating minority groups for their own failures in governance,“Scapegoating” implies deliberate blame-shifting.,They attribute governance problems to minority groups.,,
They are fundamentally opposed to individual freedom and personal responsibility,“Fundamentally opposed” is absolute and accusatory.,They emphasize collective approaches over individual responsibility.,,
"They are elitists, looking down on hardworking Americans who don't share their coastal, urban worldview",“Elitists” and “looking down” frame them as arrogant.,They have perspectives more common in urban or coastal regions.,,
"They are ideologues who refuse to listen to opposing viewpoints, even when faced with facts",“Refuse” and “ideologues” frame as stubborn.,They adhere closely to their ideology and do not engage with opposing views.,,
"They are beholden to corporate donors, trading people's welfare for power",“Beholden” and “trading welfare for power” frame as corrupt.,They maintain close relationships with corporate donors.,,
"They are apologists for authoritarianism, emboldening strongmen and undermining democratic institutions",“Apologists” and “undermining” frame as supportive of anti-democratic practices.,They support policies that strengthen authoritarian leaders.,,
They are using fear and division to maintain their control over the political narrative,“Fear and division” frames as manipulative.,They emphasize risks and differences in their messaging.,,
They are masters of twisting facts to fit their ideological agenda,“Twisting” and “agenda” imply dishonesty.,They interpret facts in ways that support their ideology.,,
"They are notorious for their double standards, condemning the left for things they do themselves with impunity","“Notorious,” “double standards,” and “impunity” are accusatory.",They criticize opponents for actions they also engage in.,,
"They are overly reliant on fossil fuels, ignoring the devastating impact on our planet",“Overly reliant” and “devastating” are evaluative.,They continue to rely heavily on fossil fuels rather than alternatives.,,
They are always trying to raise taxes and spend our hard-earned money on their pet projects,“Always trying” and “pet projects” frame as wasteful.,They propose raising taxes to fund government projects.,,
"They are masters of spin, twisting facts to fit their narrow ideology",“Spin” and “twisting” imply deception.,They present facts in ways that align with their ideology.,,
They are hypocritical in their criticism of corporate greed while ignoring the corruption within their own ranks,“Hypocritical” and “ignoring” frame as insincere.,They criticize corporate practices but overlook issues within their group.,,
"They are constantly playing the victim, claiming that liberals are trying to silence them, when in reality, they're just being held accountable",“Constantly playing the victim” is dismissive.,They describe themselves as being silenced when criticized.,,
They are overly reliant on fossil fuels and unwilling to invest in renewable energy sources,“Overly” and “unwilling” are judgmental.,They rely on fossil fuels and invest less in renewable energy.,,
They are more concerned with protecting their wealth and power than serving the greater good,“More concerned” and “greater good” are subjective.,They prioritize maintaining wealth and political influence.,,
They are more concerned with protecting their wealthy donors than helping working-class Americans,Frames motives as corrupt; “protecting wealthy donors” is loaded.,They prioritize the interests of wealthy donors over working-class groups.,,
They are experts at twisting words and manipulating the truth to fit their narrative.,The sentence uses loaded language (“twisting” and “manipulating”) that assumes intentional dishonesty. It reflects strong negative bias by portraying them as deceptive.,They use language strategically to support their perspective.,,
They are more interested in scoring political points than finding common ground to solve real problems.,"The framing assumes bad faith motives, reducing complex political behavior to shallow point-scoring. It dismisses the possibility of genuine policy goals.",They prioritize gaining political advantage over building consensus.,,
"They are so quick to send our troops into harm's way, without a clear plan or exit strategy.",The statement frames them as reckless and careless with military lives. It implies incompetence and lack of foresight.,They support military involvement without always outlining a clear long-term strategy.,,
They are fundamentally opposed to the principles of limited government and individual liberty that have made our country great.,"This sentence idealizes certain political values and labels the group as fundamentally opposed, making it ideological bias. It paints disagreement as betrayal of “greatness.”",They advocate for approaches that differ from limited government and individual liberty.,,
"They are addicted to spending other people's money, with no regard for the consequences of their fiscal recklessness.","The words “addicted” and “recklessness” are emotionally charged, framing them as irresponsible. It assumes wastefulness without nuance.",They favor increased public spending without emphasizing fiscal constraints.,,
"They are addicted to big government and believe that throwing money at a problem is the solution, rather than finding efficient and effective solutions.","This reflects ideological bias against government programs, using dismissive language like “addicted” and “throwing money.” It assumes such policies lack efficiency.",They support expanding government programs as a way to address problems.,,
"They are obsessed with pushing their radical social agenda, even if it means trampling on individual freedoms and traditional values.",The phrasing “obsessed” and “trampling” portrays the group as extreme and destructive. It reflects cultural and ideological bias.,They promote social policies that differ from traditional values and individual freedoms.,,
They are overly reliant on emotions and personal anecdotes to make policy decisions.,This suggests irrationality by contrasting emotions with “proper” policymaking. The framing devalues narrative-driven approaches.,They often rely on emotional appeals and personal stories in policymaking.,,
"They are masters of spin, expertly deflecting criticism with misleading rhetoric.","The term “spin” is strongly negative, implying deception. It assumes deliberate avoidance of accountability.",They use rhetoric to redirect criticism.,,
"They are adept at cherry-picking data to support their claims, while ignoring the overwhelming evidence against them.","This portrays them as intentionally misleading, ignoring valid evidence. The bias lies in assuming deliberate bad faith.",They emphasize data that supports their position while overlooking conflicting evidence.,,
"They are naive about the economy, thinking that endless spending will somehow magically pay for itself.",“Naive” and “magically” are dismissive and mocking. This sentence assumes incompetence and lack of seriousness.,They believe increased spending will help the economy without detailed justification.,,
"They are in their approach to climate change, consistently prioritizing corporate interests over environmental sustainability.","The framing assumes corporate loyalty over responsibility, implying moral failing. The incomplete phrasing adds bias through vagueness.",They approach climate change with a focus on corporate priorities rather than environmental sustainability.,,
"They are beholden to big donors, willing to sacrifice the environment and public health for campaign contributions.",The sentence assumes corruption and frames them as “selling out” for money. It reflects bias by reducing policy to donor influence.,"They align closely with large donors, shaping policies that affect the environment and public health.",,
They are convinced that trickle-down economics will one day magically benefit the working class.,The use of “magically” mocks their beliefs. It suggests blind faith rather than a policy perspective.,They believe in trickle-down economics as a path to benefit the working class.,,
They are more interested in scoring political points than actually working together to find solutions that benefit everyone.,"Similar to an earlier sentence, this assumes political motives are shallow and self-serving. It dismisses collaboration as absent.",They focus on political competition more than collaborative problem-solving.,,
"They are dismissive of scientific evidence, opting for intuition over fact-based decision-making.","The bias is in portraying them as irrational, contrasting “intuition” with “fact-based” in a pejorative way.",They rely on intuition rather than scientific evidence in decision-making.,,
"They are in a perpetual state of outrage, always searching for the next perceived injustice.",The sentence mocks emotional expression as excessive and trivial. It carries bias by framing outrage as unjustified.,They frequently express dissatisfaction over perceived injustices.,,
They are often more invested in protecting the wealth and privilege of the elite than in serving the greater good.,"This assumes corrupt priorities, framing them as defenders of privilege. The bias is economic and moral.",They prioritize protecting elite interests over broader social welfare.,,
"They are responsible for perpetuating systems of oppression, from racism to sexism to homophobia, under the guise of ""traditional values.""",Strongly accusatory language frames them as actively upholding oppression. Bias lies in assuming malicious intent.,They support traditional values that can perpetuate existing social structures.,,
"They are champions of inequality, fighting to preserve the status quo of privilege and power.",The words “champions” and “status quo” frame them as defenders of injustice. It is ideologically biased.,They work to preserve existing hierarchies of privilege and power.,,
"They are recklessly divisive, pitting groups against each other to maintain their grip on power.",“Recklessly” and “pitting groups” assume intentional harm. This frames division as their deliberate strategy.,They highlight divisions between groups in political discourse.,,
"They are quick to claim they're ""pro-life,"" but show little interest in supporting struggling families or children in need.","This sentence criticizes inconsistency in values, assuming hypocrisy. Bias lies in moral judgment.",They identify as “pro-life” but emphasize less support for social welfare programs.,,
"They are experts at cherry-picking data to support their biases, while discrediting credible sources that contradict their views.","This frames them as manipulative and selective, undermining their credibility. The bias is against their use of evidence.",They emphasize selective data that aligns with their perspective.,,
"They are masters of distraction, diverting attention away from the real issues that need to be addressed.",“Masters of distraction” implies deliberate avoidance of accountability. It assumes they intentionally mislead.,They redirect attention away from central issues.,,
They are so convinced of their own moral superiority that they can't even entertain opposing viewpoints.,This suggests arrogance and closed-mindedness. Bias lies in attributing moral judgment rather than perspective differences.,They hold strong moral convictions and are less open to opposing views.,,
"They are masters of twisting words to fit their own narrative, no matter how dishonest it may be.",The sentence assumes dishonesty by using “twisting” and “dishonest.” It frames them as manipulative.,They present language in ways that align with their perspective.,,
10. They are completely blind to the dangers of illegal immigration and its impact on our economy.,The sentence uses absolutist language (“completely blind”) and assumes malicious or negligent ignorance. It frames a complex policy issue as a moral failing rather than a matter of empirical dispute.,They minimize the potential economic impacts of illegal immigration.,,
9. They are so scared of anyone who doesn't look like them that they want to build walls to keep people out.,This frames motives as irrational fear and attributes extreme intent (“so scared…”) to the group. It reduces a policy position to an emotional caricature rather than engaging with stated rationales.,They support building barriers to restrict cross-border movement.,,
1. They are out of touch with the concerns of everyday Americans who work hard to make ends meet.,“Out of touch” is a value judgment that implies disconnectedness and elitism. The sentence generalizes a diverse group and presents disagreement as a moral failing.,They hold positions that differ from those expressed by many working-class Americans.,,
7. They are experts at manipulating the media to promote their biased agendas.,The phrasing accuses deliberate manipulation (“experts at manipulating”) and presumes coordinated media control. It attributes bad faith rather than acknowledging the contested nature of media influence.,They use media channels to advance messages aligned with their agenda.,,
8. They are experts at using dog-whistle politics to rile up their base and distract from the real issues.,This charges the group with covertly coded appeals and diversionary tactics. It presumes intent to deceive and delegitimizes their appeals as manipulative rather than substantive.,They use coded political messaging to mobilize supporters.,,
"5. They are notorious for their hypocrisy, speaking out against government overreach when it suits them, but staying silent when their own party does the same.",Words like “notorious” and “hypocrisy” convey moral condemnation and assume patternized bad faith. The sentence highlights inconsistency but frames it as uniquely egregious.,They criticize government overreach in some contexts while not doing so in others.,,
3. They are deliberately trying to disenfranchise marginalized communities from exercising their right to vote.,"The sentence alleges intentional, targeted wrongdoing (“deliberately trying to disenfranchise”), a serious charge presented without nuance. It frames policy actions as conspiratorial rather than contested political choices.",They support policies that critics say may reduce voting access for certain groups.,,
"5. They are intolerant of opposing views, quick to label anyone who disagrees with them as hateful or ignorant.",The statement generalizes behavior as uniformly intolerant and assigns motive (“quick to label”) across the group. It frames disagreement as reflexive hostility rather than principled disagreement.,They sometimes use strong labels when responding to opposing views.,,
"4. They are so out of touch with the struggles of everyday people that they think healthcare is a privilege, not a right.",This combines a value judgment (“out of touch”) with an exaggerated attribution about beliefs. It presents a policy stance as evidence of moral indifference.,They view healthcare as a service provided under specific conditions rather than an unconditional entitlement.,,
"9. They are notorious for their short-sightedness, prioritizing quick fixes and band-aid solutions over sustainable, long-term progress.",“Notorious” and “short-sightedness” are derogatory and imply moral failure. The sentence assumes motive and dismisses possible trade-offs in policy decisions.,They favor short-term measures that address immediate problems rather than long-term reforms.,,
"4. They are quick to dismiss the science behind climate change, putting the entire planet at risk for the sake of their own ideology.",This frames the group as ignoring evidence and attributing catastrophic intent. It presents complex scientific and policy debates as moral negligence.,They question or downplay mainstream scientific conclusions about climate change.,,
5. They are more concerned with being popular on social media than with actual governance.,This mocks priorities and presumes superficial motives (“being popular”) rather than legitimate communication strategies. It reduces political behavior to image management.,They place importance on social media communication as part of their public engagement.,,
They are trying to steal our secrets,The sentence asserts criminal intent without evidence and uses alarmist language. It frames the group as actively hostile and unlawful.,They are accused of attempting to obtain confidential information.,,
"They are coming for us, and there's no escape","This is alarmist and apocalyptic, invoking threat narratives and fear. It assumes imminent hostile intent without substantiation.",They are perceived as posing a serious threat by some observers.,,
"5. They are out of touch with the struggles of everyday Americans, prioritizing corporate interests instead.",“Out of touch” is evaluative and assigns cynical motive (“prioritizing corporate interests”). It simplifies complex policy trade-offs into moral failings.,They support policies that critics say favor corporate interests over other concerns.,,
8. They are trying to erode our national identity by promoting open borders.,The sentence frames policy as cultural assault and uses emotionally charged phrase “erode our national identity.” It presumes cultural harm as motive.,They advocate more permissive border and immigration policies.,,
"2. They are masters of twisting facts to fit their own narrative, no matter how misleading.",The wording accuses deliberate dishonesty and omnipresent manipulation. It presents any contrary framing as intentional deception.,They present facts in ways that align with their narrative.,,
"1. They are out of touch with mainstream values, always pushing for radical social change.",“Out of touch” and “radical” are judgmental labels that polarize the issue. The sentence assumes that change is extreme and detached from public sentiment.,They advocate social changes that differ from mainstream opinion.,,
8. They are intolerant of differing opinions and try to silence anyone who disagrees with them.,This attributes hostile intent (“try to silence”) and treats disagreement as censorship rather than contested debate. It generalizes behavior.,They sometimes support measures that limit or challenge opposing viewpoints.,,
1. They are naive to think that socialism will magically fix all of society's ills.,"The sentence uses mocking language (“naive,” “magically”) and dismisses a coherent set of policy proposals as fantasy. It frames proponents as irrational.",They believe that social democratic or socialist policies can address societal problems.,,
"6. They are experts at playing the victim card, no matter how privileged their lives may be.",“Playing the victim card” is pejorative and dismisses legitimate grievance claims. The sentence assumes insincerity in expressions of harm.,They sometimes describe themselves as disadvantaged or harmed in public discourse.,,
"7. They are overly reliant on fossil fuels, putting short-term gains over the long-term health of the planet.","This frames motives as callous and neglectful, assuming disregard for environmental consequences. It implies a value judgment about priorities.",They rely heavily on fossil fuels in energy and economic policy.,,
"7. They are responsible for the erosion of trust in our institutions, exploiting them for personal gain.",This alleges deliberate exploitation and assigns blame for broad institutional decline. It presumes bad faith and personal benefit as primary drivers.,They have taken actions that critics say have reduced public trust in institutions.,,
"They are going to take away our rights, mark my words","Apocalyptic and accusatory; it asserts imminent, existential threat without evidence. It seeks to provoke fear.",They support policies that would change or limit certain existing rights according to critics.,,
They are recklessly prioritizing corporate interests over the well-being of working-class families.,Words like “recklessly” frame the group as careless and harmful. It assumes their motives disregard ordinary people.,They prioritize corporate interests over the needs of working-class families.,,
They are willing to sacrifice the well-being of entire communities just to push their reactionary agenda forward.,"The sentence suggests intentional harm and labels policies as “reactionary,” which is ideologically charged.",They pursue policies that critics say may negatively affect some communities.,,
"They are apologists for corporate greed, prioritizing profits over people's well-being.",“Apologists” and “greed” present them as morally compromised. It frames prioritizing profit as inherently corrupt.,"They emphasize profits, sometimes over broader social well-being.",,
"They are notorious for their hypocrisy, decrying the very things they themselves have been guilty of.",“Notorious” and “hypocrisy” are judgmental terms that assume insincerity. It portrays them as acting in bad faith.,They criticize behaviors that they have also engaged in.,,
"They are prone to fear-mongering, using scare tactics to control the conversation.",“Fear-mongering” and “scare tactics” accuse them of manipulative strategies. It assumes they aim to mislead rather than persuade.,They use warnings and concerns to influence public discussion.,,
They are always trying to take away our Second Amendment rights.,The phrase assumes hostile intent and uses absolutist framing (“always”). It reflects ideological bias around gun rights.,They support policies that would place limits on gun ownership.,,
"They are experts at deflecting blame, always shifting the focus away from their own failures and onto some imagined liberal conspiracy.",This paints them as manipulative and conspiratorial. “Imagined” delegitimizes opposing perspectives.,They redirect blame toward external groups or narratives.,,
They are experts at distracting from real issues with inflammatory rhetoric and misinformation.,The words “distracting” and “inflammatory” imply deception. It presumes bad faith in political messaging.,They use strong rhetoric that shifts focus from some issues to others.,,
"They are more concerned with being ""woke"" than actually solving problems.",The sentence mocks values associated with “wokeness” and implies superficiality. It assumes a lack of genuine problem-solving.,They prioritize cultural and identity-based issues over other problem-solving efforts.,,
"They are notorious for their ""us versus them"" mentality, which only fuels divisiveness and hate.",“Notorious” and “hate” are heavily judgmental. The framing assumes their views directly cause social harm.,They frame issues in terms of group divisions.,,
"They are soft on crime, always looking for ways to coddle criminals instead of punishing them.",“Soft” and “coddle” are pejorative and assume their policies undermine justice. It reflects ideological bias toward punishment.,They support less punitive approaches to criminal justice.,,
"They are experts at twisting words to fit their agenda, even if it means manipulating the truth.",“Twisting” and “manipulating” imply dishonesty. The bias is that their communication is insincere.,They use language in ways that align with their agenda.,,
They are notorious for cherry-picking data to justify their misguided policies.,“Notorious” and “misguided” cast their actions as deceptive and illegitimate. It assumes intentional misuse of evidence.,They emphasize selective data that supports their policies.,,
"They are intolerant of opposing views, shutting down free speech and dissenting voices on campus.",The framing accuses them of censorship. It assumes intolerance as the motive for limiting speech.,They restrict or challenge speech that conflicts with their perspectives.,,
They are notorious for cherry-picking data to support their outdated ideologies.,The sentence assumes data use is insincere and ideologies are irrelevant (“outdated”).,They use data selectively to support their preferred ideas.,,
"They are always trying to roll back progress on social issues, like they're trying to turn back the clock.",“Roll back progress” assumes that change is regressive and harmful. It frames them as opposed to social advancement.,They support reversing or limiting certain recent social policy changes.,,
"They are hypocrites, claiming to be pro-life while supporting the death penalty.",The term “hypocrites” imposes moral judgment. It assumes inconsistency in values is inherently invalid.,They support pro-life positions while also supporting the death penalty.,,
They are masters of manipulating public sentiment through fear-mongering and misinformation.,"“Manipulating,” “fear-mongering,” and “misinformation” portray intentional deception. It assumes public opinion is controlled dishonestly.",They influence public opinion by emphasizing risks and using selective information.,,
They are constantly playing the victim card to garner sympathy and attention.,“Playing the victim card” trivializes grievance. It assumes their expressions of harm are insincere.,They present themselves as disadvantaged to gain support.,,
"They are too quick to dismiss the value of traditional institutions, such as the nuclear family and organized religion.",This assumes disrespect for tradition as a flaw. It reflects bias by elevating certain institutions as inherently valuable.,They question or critique the role of traditional institutions.,,
"They are skilled at twisting words to suit their agenda, but ultimately, their words are empty.",The phrase suggests dishonesty and futility (“empty words”). It assumes bad faith and ineffectiveness.,They use phrasing that aligns with their agenda.,,
"They are accountable to no one, using their power and influence to shield themselves from accountability and avoid consequences for their actions.",“Accountable to no one” is absolute and frames them as corrupt. It assumes systemic avoidance of responsibility.,They use their influence to avoid scrutiny or consequences.,,
"They are so obsessed with power, they'll stop at nothing to get it, even if it means selling out their own principles.",“Obsessed” and “stop at nothing” are emotionally charged. It paints them as power-hungry at all costs.,They strongly prioritize gaining and maintaining power.,,
"They are divisive, always trying to pit one group against another to further their own interests.",The sentence assumes intent to sow division. “Always” adds absolutism.,They emphasize group differences to advance their interests.,,
They are more concerned with their guns than with our children's safety.,The phrasing frames them as careless of children’s well-being. It pits values against each other with implied moral judgment.,They place greater emphasis on gun rights than on certain safety measures.,,
They are soft on crime and want to coddle criminals instead of holding them accountable.,"The sentence uses pejorative language (“soft,” “coddle”) that frames the target as weak and irresponsible. It assumes a malicious consequence of their policy preference rather than describing the policy itself.",They support less punitive approaches to criminal justice and emphasize rehabilitation.,,
They are hypocrites who claim to care about the environment but fly on private jets and own multiple gas-guzzling vehicles.,"This frames behavior as morally inconsistent and uses emotionally charged language (“hypocrites”), assigning bad faith motives. It focuses on personal conduct to discredit broader policy positions.",They express environmental concerns while also engaging in high-carbon travel and vehicle use.,,
"They are prone to hypocrisy, condemning others for sins they themselves have committed.","The claim generalizes about motive and character, using “hypocrisy” to delegitimize opposing arguments. It attributes bad faith without showing specific evidence.",They criticize others for actions similar to ones they have taken.,,
They are often more focused on maintaining their own power and privilege than on serving the needs of the people.,The statement attributes self-interested motives and casts political behavior as fundamentally corrupt. It assumes intent (maintaining privilege) rather than describing policy choices.,They prioritize policies that preserve their political influence and advantages.,,
"They are convinced that trickle-down economics actually works, despite all evidence to the contrary.","This frames their economic view as irrational (“convinced” despite “all evidence”), implying intellectual or moral failure. It dismisses the complexity of economic debate.",They support supply-side or trickle-down economic policies as a path to growth.,,
"They are out of touch with the needs of working-class Americans, prioritizing corporate interests instead.",“Out of touch” is a value judgment that generalizes about awareness and priorities. The sentence assumes motive (prioritizing corporations) rather than reporting specific policy positions.,They support policies that critics say favor corporate interests over working-class concerns.,,
They are more interested in scoring cheap political points than in actually solving problems and making people's lives better.,The phrase “cheap political points” accuses bad-faith motives and reduces complex political behavior to opportunism. It presumes insincerity rather than addressing policy substance.,They prioritize political messaging and competition over collaborative policy initiatives.,,
"They are tone-deaf when it comes to issues like racial inequality and social justice, often dismissing legitimate concerns as ""playing the race card.""",“Tone-deaf” and “dismiss” are critical framings that portray the group as insensitive and uninterested in substantive dialogue. It implies moral failure rather than a difference in perspective.,They question some complaints about racial inequality and sometimes describe certain claims as politically motivated.,,
They are masters at twisting facts to fit their narrative and convincing their followers to drink the Kool-Aid.,"This uses hostile metaphors (“twisting,” “drink the Kool-Aid”) that accuse deliberate deception and cult-like influence. It ascribes manipulation and blind followership rather than describing rhetoric.",They present facts selectively to support a consistent narrative and persuade supporters.,,
"They are always trying to redefine what it means to be an American, erasing our history and tradition.","The sentence uses absolutist language (“always,” “erasing”) and frames cultural change as destructive. It assumes malicious intent behind efforts to reinterpret history.",They advocate for redefining aspects of national identity and reexamining historical narratives.,,
"They are plotting against us, I just know it, with their sinister laughter and sly grins.","This is highly paranoid and emotionally charged, using vivid imagery to imply covert malevolence. It asserts intent without evidence and aims to demonize the group.",They are suspected by some of planning actions that others view as hostile.,,
They are more concerned with protecting the feelings of terrorists than the lives of American citizens.,The phrasing accuses misplaced empathy and implies dangerous moral inversion. It uses extreme contrast to delegitimize protective or due-process arguments.,"They support policies that emphasize legal protections and civil liberties, even in sensitive security contexts.",,
They are trying to undermine our Second Amendment rights.,This frames a policy stance as an attack on constitutional rights and uses accusatory language. It assumes intent to “undermine” rather than simply to regulate.,They support policies that would limit or regulate some aspects of firearm ownership.,,
They are constantly trying to undermine traditional values and norms that have held our society together for centuries.,"The sentence frames change as destructive, using “constantly” and “undermine” to imply hostile intent. It assumes a unified set of “traditional values” that must be preserved.",They promote social and cultural changes that differ from longstanding traditions.,,
"They are intolerant of opposing viewpoints, labeling dissent as ""hate speech"" and trying to silence conservative voices.",This generalizes behavior across a group and frames disagreement as censorship. It presumes coordinated intent to silence a particular political perspective.,They sometimes label certain expressions as hate speech and favor measures restricting those expressions.,,
"They are obsessed with climate change, exaggerating its impact and ignoring economic realities.","“Obsessed” and “exaggerating” are pejorative and dismissive, implying irrational fixation. The sentence simplifies complex policy trade-offs into moralizing language.","They prioritize addressing climate change and emphasize its significant impacts, sometimes placing less emphasis on short-term economic trade-offs.",,
"They are so intolerant of anyone who disagrees with them, calling us ""haters"" and ""bigots"" just for having a different opinion.",This accuses uniform intolerance and frames rhetorical responses as abusive labels. It attributes motive and hostility broadly across the group.,They sometimes use terms like “hater” or “bigot” when criticizing disagreement they deem harmful.,,
They are obsessed with identity politics and think it's the only thing that matters.,“Obsessed” is a dismissive term that reduces a substantive field of concern to fanaticism. It implies myopia and excludes the possibility of broader policy engagement.,They emphasize identity-based perspectives as central to their political priorities.,,
They are completely out of touch with the average American who just wants to work hard and live their life.,“Out of touch” and the generic “average American” generalize and imply moral distance. It presents disagreement as estrangement from common values.,They hold views that differ from those held by many people who identify as working-class or middle-class.,,
They are quick to point out the flaws in others but refuse to acknowledge their own biases and double standards.,"This accuses selective criticism and hypocrisy without documenting specifics, using absolutist language (“refuse”). It simplifies complex human behavior into moral failure.",They frequently criticize others while paying less attention to their own biases and inconsistencies.,,
"They are constantly whining about something, always finding a way to be offended.","The phrasing (“whining,” “always”) is dismissive and insulting, infantilizing dissent and framing it as trivial. It labels political expression as unserious.",They regularly express complaints and are vocal about perceived offenses.,,
They are so quick to play the victim card that they've lost sight of the real discussions we need to be having.,“Play the victim card” delegitimizes genuine grievance and frames expression of harm as tactic rather than substance. It presumes insincerity.,They sometimes present grievances in ways that emphasize their own disadvantage during public debates.,,
They are so caught up in their feel-good ideology that they forget about the practical implications of their actions.,The sentence trivializes beliefs (“feel-good”) and assumes neglect of practical consequences. It frames ideology as naive and impractical.,They emphasize ideological commitments that critics argue may have unintended practical consequences.,,
"They are so naive about the dangers of socialism, it's almost cute.","This uses mocking language (“naive,” “cute”) to belittle an ideological position and its proponents. It assumes intellectual immaturity.",They underestimate or have optimistic views about the outcomes of socialist policies.,,
"They are so naive about the dangers of socialism, they think it's a utopia waiting to happen.",Repeats similar dismissive framing and assumes unrealistic expectations. It reduces complex economic arguments to fantasy.,They believe socialist policies could substantially improve social outcomes.,,
"They are the enemy, and we must defeat them at all costs, no matter the sacrifice.","This is explicitly dehumanizing and advocates violent or totalizing action; it frames political opposition as existential warfare. It promotes extreme, harmful rhetoric and leaves no space for dispute resolution.","They are considered adversaries by some, and a minority advocates using decisive measures to neutralize perceived threats.",,

==> latex/notes.txt <==
- Paper highly recommended by Jane Esberg who is presenting right now at SICSS: https://gking.harvard.edu/files/censored.pdf... listening to her talk, I'm thinking that models of censorship might be relevant (re inferring possible mechanisms during alignment/ training that cause the in group/ out group differences; reward learning is a kind of censorship if you think about it?)
- https://www.nature.com/articles/s41598-024-72071-1
-- I think we can use this + centaur as motivation for us vs. them, context, and neuroCoT projects
rgument around this part... it's a bit tricky
- We should discuss relative size of the models, like Llama is probably smaller than some of the others?
- How much spot-checking of the generated scores and sentences did we do?
- What was verification of the model's understanding of "in-group solidarity" and "out-group hostility".
- Ashley: model definitions of those concepts
- Mikaela and Ashley: inverse it, give me some examples of sentences at these different score values? Make a table of that. Maybe do some thematic analysis of those to interrogate why GPT-4 had the scoring that aligned the most with human judgment.
- Interpret clusters more - the "they are" cluster has negative "we are" stuff; it's sentence-level embeddings but what about for just the words "we" and "they" themselves?
- One graph with no persona, liberal, and conservative would be nice
- Calla: include sample size?
- We should discuss how alignment may have shaped or not shaped these results in the first place.
- Ale: Do Grok and Llama seem more biased because of their training data?
- What about average sentence length that was generated? Complexity?
- Why were the short sentences filtered out? Like "we are good"?
- Previous research - the LLMs generate more positive stuff for liberals, how to intepret that?
- Based on t-SNE results, at least giving a persona does change the models' behaviour...
-- What is the blue island in Grok??
- Why is the default nearest context so weird and new agey???
-- Also is this sentence or word embeddings? I'm seeing individual words and sentences in the table so I'm not sure...
- Radical flank effect for NC_They? Like why is it as if they are describing themselves?
- Dodds and Mikaela: you could explicitly prompt it to talk about each other to avoid the issue of the ambiguous directionality
- Ashley comment from slack:  just following up on something I said. I think it could also help answer Ale's question. If you were to generate example sentences fitting ratings from 0 to 100 by LLM, you could come up with your own bias score (Apply to LLMs' sentences) to see where each LLM's range falls on your own spectrum. This'll speak to each LLM's ability to recognize and generate bias (which could further speak to its cess-pool-ness)
- Danforth on shifterator: main contributor is increase in negative language
- Mikaela and Danforth: to what extent is this due to immediate culture in training data? Maybe augment with tweet data?
- Point out there has to be a human in the loop to make sure the scores are ok.
-- Assumption is that LLM judgment is reasonable.
- But what if you need to say something strong? Sometimes the bias is in fact fair!
-- The aggregate vs. the local (local we need to retain full expressivity).
-- Include some pre and post mitigation example cases.
- Ale: normative stance + What's the ideal amount of bias??
-- LLM could learn to manipulate score or to manipulate generated words.
- Framing, something like: If there is a task that you don't want this bias for, THEN this is a way to reduce the bias.
- Should we get Gricean and incorporate context? Is this amount of us vs. them bias licensed given this context?
- The liberal and conservative personas are not symmetrical.
- Get a better picture of the GPT-4 understanding of bias and of neutral.
- Existing pyschometric scales for this kind of bias?
- And how long does the behaviour change persist for? Like if the model keeps generating sentences, does this wear of?
- Post mitigation it also makes everybody happier... word happiness goes up?
-- Sentiment divergence is reduced but lexical diversity does not go down? We should measure lexical diversity explicitly. And topics generated to make sure expressivity does not go down?

- Ideas from talking to Ale: we can use any unexpected impact of mitigation on other factors besides the loosely defined bias as a case study of how alignment tasks are difficult to scope and can easily have unintended effects. 
-- We can also use the us-vs-them bias as a foil to the "flat" portrayal of bias usually relevant to alignment, versus the much broader range of concepts considered bias in society and in psychology and brain and cognitive science.
-- We can discuss the potential interaction with other alignment tasks and the implications for AI as a social tool, as well as the "view from nowhere" and normative stances.

- They aren't the hero of your story... tie to mythology and story-telling?
- ``Training on, e.g., code, or math, or poetry, does not make language models generate
those things when asked for, say, a recipe. This is great in some sense; language models continue to
show astounding out-of-distribution performance. Except, in another sense, this shows it’s perhaps
surprisingly hard to get language models to change their behavior in general, since they are so prone
to just following instructions outside the distribution of finetuning.
As a practical consequence, if a practitioner deploys an language model adapted to some specific
task, they should not assume that the model will exhibit that tasks’ behavior on inputs dissimilar to
those trained on. Instead, they should put it through testing and safety trials as if they were releasing
a general-purpose chatbot, since the finetuning may implicitly instruction-tune the model.''~\cite{hewitt2024instructionfollowinginstructiontuning}

- Everyone who makes good comments, we should put in Acknowledgements!

% Notes from working on draft

    \item Underlying mechanisms: We interpret our results as evidence for a non-trivial interaction between (1) persona adoption -- rooted in training-derived representations of social groups -- and (2) generalized psychological ``us versus them'' bias likely embedded in human language data.
    \item Broader implication: The observed bias expression reflects a broader interaction between (1) contextual prompting and (2) latent cognitive or social biases, suggesting that such effects may generalize beyond identity-related prompts.
    OR
    (1) persona adoption, highly dependent on the model’s training-derived representations of social groups, and (2) the more universal psychological `us versus them' bias, which is likely to be embedded in general language corpora by dint of its ubiquity or innateness;
    \item ... and as suggestive of a non-trivial interaction between (1) prompts, definitionally contextual, and (2) broader psychological biases, which are likely to be embedded in general language corpora by dint of their ubiquity or innateness.
    \item We interpret our results as evidence for complex interactions between local and global patterns.  The highly training-data-dependent representations (about the world) involved in adopting a persona interact with the global ``us versus them'' bias the model also acquired during training (about how to think). The local context of the prompt more generally interacts with the global bias. More broadly, localizable representations, local prompt/ conversation context, and global cognitive patterns non-trivially interact to determine the model's behavior.
\end{enumerate}
